3D Localization of a Sound Source Using Mobile Microphone Arrays Referenced by SLAM

A microphone array can provide a mobile robot with the capability of localizing, tracking and separating distant sound sources in 2D, i.e., estimating their relative elevation and azimuth. To combine acoustic data with visual information in real world settings, spatial correlation must be established. The approach explored in this paper consists of having two robots, each equipped with a microphone array, localizing themselves in a shared reference map using SLAM. Based on their locations, data from the microphone arrays are used to triangulate in 3D the location of a sound source in relation to the same map. This strategy results in a novel cooperative sound mapping approach using mobile microphone arrays. Trials are conducted using two mobile robots localizing a static or a moving sound source to examine in which conditions this is possible. Results suggest that errors under 0.3 m are observed when the relative angle between the two robots are above 30 degrees for a static sound source, while errors under 0.3 m for angles between 40 degrees and 140 degrees are observed with a moving sound source.

==> data_moving_dist.csv <==
t,d1,d2,rse
0.09,2.353154678358815,3.202651831092646,1.222600092756954
0.19,2.353525515562044,3.203398855543341,1.096601155317352
0.29,2.355708241801317,3.209498519539781,0.9210281236004284
0.39,2.357970227057832,3.211587204294706,0.514307738818461
0.49,2.36064756129407,3.214125049991086,0.4847673820725971
0.59,2.340801379772788,3.197117476196677,0.9098010564960515
0.6899999999999999,2.32358461772779,3.180653690851893,0.8269308253121856
0.79,2.326055418574938,3.183099919174782,1.200985120259567
0.89,2.335468323537686,3.193008482938598,1.375325360505595
0.99,2.347521963429442,3.205550829531389,1.258848751971752
1.09,2.365784830041961,3.224054424715102,1.200943032919024
1.19,2.400665088264521,3.259426213997799,1.035597906607755
1.29,2.410428575197537,3.271986349055993,0.8017306841106119
1.39,2.415787458824082,3.278009389732786,0.9587647177357675
1.49,2.417962265003939,3.2733877043805,1.175647696478298
1.59,2.411373183422021,3.266723493038513,1.253060737993128
1.69,2.386732163025018,3.241822231427488,1.285307632047757
1.79,2.389230128904874,3.244694317443447,1.265189100353357
1.89,2.393139045741633,3.24865388190528,1.22801376116741
1.99,2.393597573121663,3.249135675759707,1.011594661885823
2.09,2.388732375417703,3.244292824818166,1.033630205380057
2.19,2.379149908114579,3.234796187994047,0.9061018419312754
2.29,2.371627643395122,3.227433678068393,1.077622826754223
2.39,2.380049660855624,3.224738600512381,1.095303043320528
2.49,2.378636559407263,3.223443566023059,1.191442011268005
2.59,2.378095510269717,3.230549351878886,1.223365180931378
2.69,2.378341905107,3.230847858134251,1.283500415062688
2.79,2.378016355201437,3.230533678090851,1.115832149389323
2.89,2.378080580129736,3.230592080733879,1.05527701895343
2.99,2.37808281540133,3.230592746545374,1.13351041881893
3.09,2.377992532828924,3.230502876524067,1.049319319860543
3.19,2.377917978127396,3.230430740834902,0.9853099414923463
3.29,2.377855521437835,3.23036903446206,0.9265501250573259
3.39,2.368648077367704,3.23028729851668,0.9619093792611554
3.49,2.368693585329321,3.230336209935703,1.093758777440523
3.59,2.368952653668255,3.230588859709702,1.113368130382479
3.69,2.368771736852744,3.220103387564857,0.9786585005606069
3.79,2.368687677503222,3.220019955000679,1.053905455832099
3.89,2.368700225421185,3.220034212699925,1.133975932112053
3.99,2.368762480097289,3.220097310360158,1.036514069142692
4.09,2.368858841250102,3.220190435860781,1.86778891333517
4.19,2.368841048793957,3.220173440529721,1.66855574472878
4.29,2.368819524501562,3.220153704921442,1.148060051855823
4.39,2.368946601375293,3.220277854193653,1.139880932955419
4.49,2.379795018464788,3.211201957215886,1.049181105268763
4.59,2.37979609359539,3.211203382486384,1.158806448929947
4.69,2.379801192485941,3.211209493691643,0.9315936594021368
4.79,2.379831028251401,3.211238549884083,0.9381073375903887
4.89,2.3798043653105,3.211213626046021,1.054120847250975
4.99,2.379892310914732,3.211298994114831,0.9634006985227269
5.09,2.379831549130189,3.211240605543206,1.006604844768716
5.19,2.379849356551683,3.211258187584048,1.231518638452193
5.29,2.379864269290741,3.211270462656343,1.211702146486435
5.39,2.367137274042479,3.21125091703697,0.9561687061780766
5.49,2.364438569903871,3.211274388828846,1.023710551981031
5.59,2.364404593059839,3.230827727452909,0.8278415543290323
5.69,2.364442601474755,3.230864528886479,0.5363054663765552
5.79,2.364406234680427,3.230829342684979,0.9053789958173585
5.89,2.364445972356844,3.230867997959642,0.8348427718264736
5.99,2.364433157319296,3.230855136325117,1.074771929473699
6.09,2.364421832955075,3.230842690448403,1.086480985521992
6.19,2.364465805076913,3.23088583787249,1.035063066883725
6.29,2.364383101177471,3.230807152228639,0.9581357296935319
6.39,2.364415073302574,3.230837203534546,0.9384622267482327
6.49,2.370206194444334,3.230841839910898,0.9920808878231292
6.59,2.370241287315766,3.230876885489867,0.9686531307047168
6.69,2.370252322732907,3.229873218115773,0.9800742916134261
6.79,2.370230042293247,3.229852104572064,1.081002567880632
6.89,2.370243282017905,3.229863493549674,1.080239355868602
6.99,2.37021634844333,3.229836390613437,0.7654005547599034
7.09,2.370245915030667,3.229865951876688,0.727064543875709
7.19,2.370258475064444,3.229879437928455,0.7247508513687539
7.29,2.370301964617376,3.229921205819044,0.8133970518010654
7.39,2.370226967545907,3.229847679273165,0.8223652193735509
7.49,2.3707685079644,3.229853648332309,1.032378433904526
7.59,2.370933283854154,3.22237755704847,0.9943923939670241
7.69,2.370925551179835,3.222370083410613,0.9878217853292804
7.79,2.370967882954068,3.222412050391778,1.155346175231227
7.89,2.370917180795747,3.222363844138152,1.278140338831536
7.99,2.370955624802976,3.222400086718156,1.090399687956918
8.09,2.371000539928906,3.22244444661538,1.182079639519615
8.19,2.37094214628603,3.222386193490855,1.265031788832887
8.289999999999999,2.370994455211419,3.222437076156578,1.346644977406328
8.390000000000001,2.370935946948463,3.222337998698224,1.226859772757632
8.49,2.37096857927961,3.2222864088016,1.379095408561006
8.59,2.367816089245872,3.222191263107786,0.5623215143231322
8.69,2.3670632380757,3.222141817133075,0.3715226680304967
8.789999999999999,2.367095849601747,3.224294283120011,0.3805705492416249
8.890000000000001,2.367080425746348,3.224735523111768,0.5960448266559213
8.99,2.36716209669196,3.224813535686034,0.0741215639395252
9.09,2.367122527626808,3.224775094246951,0.2310795976253906
9.19,2.367073233421963,3.225343078722708,0.9341814759567838
9.289999999999999,2.367155049385661,3.22554496080046,0.0460905079840675
9.390000000000001,2.367143254032204,3.22553322502944,0.3703680208626809
9.49,2.367115431139549,3.225623791332776,0.6333957925991861
9.59,2.367627834191782,3.225675690127526,1.126283738920091
9.69,2.36758669047672,3.227842076626926,1.268768068511216
9.789999999999999,2.367585193140059,3.227567998493578,0.3312325577984095
9.890000000000001,2.367616949719452,3.227597768508904,1.184054963540452
9.99,2.367568205847561,3.227552984875161,0.5749007791126127
10.09,2.367533856146576,3.22751988975189,0.5970884030558405
10.19,2.367501616253651,3.227633665116883,1.421468854207752
10.29,2.367617612298136,3.227747427520524,0.8272320960297087
10.39,2.36759943480878,3.227515460436324,0.1277686299708321
10.49,2.367580967787608,3.227601782507134,0.8829160885633129
10.59,2.365945024966108,3.227316642869246,0.4657563881251158
10.69,2.365523277018263,3.227357984040184,0.7856370961339856
10.79,2.365454003401167,3.220477006543002,0.4968498320124934
10.89,2.365458072620149,3.220318919151985,0.4562493548433002
10.99,2.365485261257572,3.220344507182683,0.8553132375291929
11.09,2.365487017220973,3.220378269301321,1.2324618227899
11.19,2.365485507307291,3.220469146700493,1.326336988587172
11.29,2.365481285362337,3.220467884953545,1.577260782080867
11.39,2.365520951792548,3.220442532245356,1.700627661449884
11.49,2.365491338550129,3.220477179421562,1.721873658670152
11.59,2.363961816618715,3.220473326909178,2.171989927070962
11.69,2.363594598406503,3.22059448434677,1.909434010550308
11.79,2.363604605734706,3.220605594278188,1.805695040702858
11.89,2.363575636918083,3.220647663196262,2.082877907220174
11.99,2.363637868707305,3.230676832403727,1.942773238538331
12.09,2.363594157567412,3.238158812271509,1.863428331965878
12.19,2.363615495052615,3.238250566146299,1.763890754072296
12.29,2.363607184364693,3.238425872521828,1.856492570795584
12.39,2.36360745428421,3.238388144007403,1.902669182972194
12.49,2.363581669553916,3.238437089221046,2.013574774243842
12.59,2.363637821304997,3.238642371709959,2.03520839664394
12.69,2.372492709968758,3.23834243364352,1.861388007241459
12.79,2.372548093029956,3.238434310464788,2.028875471264675
12.89,2.372573183017574,3.238653511508243,2.061294932421966
12.99,2.372517364173498,3.215827794330258,1.502237970375327
13.09,2.372543788191143,3.215853522858436,1.942344079617182
13.19,2.372530217251876,3.216488367950213,1.332910648412261
13.29,2.372540177960609,3.216825740642431,1.232149578407175
13.39,2.372509320651173,3.216795694415786,2.025767083980053
13.49,2.372505696573008,3.216791511072091,2.329766029893011
13.59,2.372523503892644,3.217346906449687,1.661970683831032
13.69,2.373575627424537,3.21734702397969,1.806367399890896
13.79,2.373875504419819,3.217344347935815,1.411943944987033
13.89,2.373861693862077,3.217330898946858,1.472820573625053
13.99,2.373861432834234,3.217414432582768,0.8666678892097981
14.09,2.373873216863976,3.2174255441863,1.232057767665568
14.19,2.373909695047176,3.217460352652525,0.5151956460241104
14.29,2.37390868587829,3.217461693946885,0.9181024494245403
14.39,2.373884597305953,3.217520088368995,0.695347090414061
14.49,2.373900015328762,3.217954864454351,0.03580724998754283
14.59,2.373884391169587,3.217940810170274,1.154547030062314
14.69,2.373877130892015,3.217976509959745,0.128166446124503
14.79,2.373892051001884,3.225492463217949,1.608966874013093
14.89,2.370590813716042,3.225489081401048,1.442029489761155
14.99,2.370578864203555,3.225478162796146,0.09527223310956742
15.09,2.370601428934171,3.225499822693916,0.3425026358677007
15.19,2.370592600228743,3.225490836615867,0.2405084235303312
15.29,2.370590008421931,3.225487972658429,0.1440154742786995
15.39,2.370589467752596,3.225488595670235,0.2093408068987342
15.49,2.37059992034298,3.225498489046244,0.1320714590024523
15.59,2.370596390428407,3.225495422228914,0.4248576955396474
15.69,2.370598075292388,3.225494144137956,0.4586648848228032
15.79,2.370579323533094,3.226023401269243,1.355766338907258
15.89,2.363737510670267,3.226060454737121,1.43281940447503
15.99,2.363739079872948,3.226061250409032,1.52121082252804
16.09,2.363680900932246,3.22600420568086,1.394452741194027
16.19,2.363747300411477,3.226069942166991,1.218920136485458
16.29,2.363740464268885,3.226062475364253,1.100672950075778
16.39,2.363740442238836,3.226061028661199,1.227420901194603
16.49,2.363718209867383,3.226038779568202,1.36970328937061
16.59,2.363701777423168,3.226024913180918,1.532824333667242
16.69,2.363699961540219,3.226023435455254,1.617777652132191
16.79,2.363719437320209,3.235284707074322,1.026837617489989
16.89,2.37115728546252,3.235298584910387,1.232646497485156
16.99,2.372663534786548,3.235325533540276,1.29844561061083
17.09,2.372645487126797,3.23530686661678,0.9623245747810399
17.19,2.372639276024027,3.235301405538385,1.257677554595483
17.29,2.372659414631797,3.235321879325756,1.196412124021889
17.39,2.372632071916117,3.235294536931113,1.160665457333826
17.49,2.372660423111558,3.235318814667757,1.064921450297056
17.59,2.372642273293125,3.23530281481539,1.166444351435729
17.69,2.372640145676215,3.230322556153082,1.003395274672753
17.79,2.372636423611863,3.230319634034899,1.133341911463587
17.89,2.370818952770714,3.208767707767998,0.8788925406203727
17.99,2.370420991499119,3.20880418185445,0.8782011779138854
18.09,2.37043610788432,3.208819787033091,0.7369956887971786
18.19,2.370412243669836,3.20879705345712,0.8070710628078941
18.29,2.370400293728685,3.20878592983862,4.403614270238646
18.39,2.370399539700741,3.208783315176667,2.325521991501421
18.49,2.370431286206166,3.208814663499874,1.198860193181898
18.59,2.370449218051041,3.208833610753079,1.261293617257276
18.69,2.370429929271293,3.210514564435456,1.177049619272293
18.79,2.370457813826407,3.210541655887376,0.7166461540994159
18.89,2.370418922172784,3.219344889157952,0.4177034440329385
18.99,2.376121121240563,3.219374788057637,0.9476018584729697
19.09,2.376887978741676,3.219367264086652,0.9603999776595561
19.19,2.37689255003864,3.219371593358114,0.6921671616585681
19.29,2.376869474464029,3.219347980275203,0.71430782716466
19.39,2.376863973351189,3.21934367458689,0.561554466876353
19.49,2.376829273377963,3.219354497121338,0.8076957087954635
19.59,2.376673191451679,3.219358035825812,1.318322885269746
19.69,2.376686431363737,3.219345798912327,1.491647704477467
19.79,2.37692607540268,3.219374240553618,1.540403303188014
19.89,2.376774629525805,3.219329640059521,1.725179978893463
19.99,2.365863831640928,3.230106456599353,1.765645738228849
20.09,2.363437826782213,3.230049738662844,1.719105026980793
20.19,2.363772886455772,3.23007102992419,1.833049338199421
20.29,2.363756582083897,3.230073019895329,1.994982208989409
20.39,2.36394983558582,3.230068755876312,1.962197753059998
20.49,2.36378037850159,3.230097678130055,2.099687791352855
20.59,2.363803789328855,3.230097551326086,4.403657653851119
20.69,2.363791387305818,3.230088084054334,1.956600746461823
20.79,2.36363711594051,3.230066631204453,1.674824014119702
20.89,2.363856330581777,3.229978293539986,1.506650142653931
20.99,2.361221969326868,3.229987988954347,1.697514494978746
21.09,2.360385723384356,3.228647486071083,1.820527320359809
21.19,2.360348017929134,3.228607708926845,2.214153812495264
21.29,2.362678058344776,3.22861829043686,1.765326535376037
21.39,2.362714521107799,3.228654178544412,1.826262881349359
21.49,2.360226455622193,3.228605698749929,0.2472207526668768
21.59,2.360183594710572,3.228619587727768,0.1602102944004517
21.69,2.360324947315132,3.228638366937335,0.4908689084247189
21.79,2.360346672099366,3.228653196718962,0.1384556064847286
21.89,2.360404255779341,3.228574485384884,0.2579548655942784
21.99,2.367348134201815,3.234493018998477,0.2017142583702199
22.09,2.369147876688447,3.234492137447643,0.5981552547686994
22.19,2.369065555352561,3.237568731696368,0.5511490588226979
22.29,2.369248997917249,3.237576618895583,0.7559720299661233
22.39,2.369388214092812,3.237607233842931,0.2234098102579858
22.49,2.369495084405346,3.237562399254673,1.122912926814263
22.59,2.3697478049964,3.237605643717559,1.158684785004976
22.69,2.370154736427831,3.237596521533673,0.2768726518627745
22.79,2.370329139420035,3.237592470740486,0.7185305692300985
22.89,2.370269372340384,3.23756832378729,0.986647360879556
22.99,2.399483170913114,3.23759380131472,0.7595774936686545
23.09,2.400580688836196,3.235054313404636,1.044527980173171
23.19,2.400245580707038,3.233715329621847,1.405825616478219
23.29,2.400073444375358,3.233717355094183,1.482092476737642
23.39,2.400092999829268,3.233735284113578,1.35181472717696
23.49,2.400150894438526,3.23379020717667,1.34229253693804
23.59,2.400112514725543,3.233753527692413,1.397208942792608
23.69,2.399863466312309,3.233507672982006,1.526840728435577
23.79,2.399941649657903,3.233583863449382,1.470936847183449
23.89,2.399801365786276,3.233445198194578,1.381660996421557
23.99,2.370550949855895,3.233799633625011,0.7336087679057025
24.09,2.370596333336369,3.222223890173547,1.10333656214029
24.19,2.370514627828915,3.222140420899503,0.986950186065631
24.29,2.370585374227293,3.222210772710038,0.8553420600231965
24.39,2.370351574066091,3.221976205874073,1.06565761527373
24.49,2.370192070126604,3.221817327879598,0.9063462815186863
24.59,2.370343192294028,3.221970029190478,1.030736454583213
24.69,2.370384923925396,3.222011027928984,1.109723841556919
24.79,2.37030993171226,3.221937485691302,1.07132667256872
24.89,2.370331668255449,3.221958422830664,1.219153127006823
24.99,2.375862481868956,3.221942515745593,1.300199132291977
25.09,2.377427405659579,3.225435653948962,1.452187348555962
25.19,2.377435100265894,3.225442273989855,1.49825384306782
25.29,2.377411419502486,3.225419070128143,1.375460443243501
25.39,2.377448721967454,3.225456826336455,1.120607380954943
25.49,2.377314456304531,3.225322315541357,0.7533958479939548
25.59,2.377236802831154,3.225243806266052,0.966692242738403
25.69,2.377216916605864,3.225223202436074,1.26752589029493
25.79,2.37713692103649,3.225143725941536,1.445962732470901
25.89,2.377207104274194,3.225215794021445,1.083193989387429
25.99,2.374069412558908,3.225281200826243,0.9759703942820206
26.09,2.373997306292579,3.225210978431538,1.136890064167948
26.19,2.373985612347419,3.223323338187746,1.175402912930985
26.29,2.37401257889291,3.223348743742381,1.066701123160312
26.39,2.374000270105082,3.223337262786544,0.5184943027133196
26.49,2.374084352486145,3.223423395277399,1.070014332947074
26.59,2.374129772283863,3.223468015149002,1.190623194393426
26.69,2.3740798552804,3.223418442154145,1.01772647047003
26.79,2.374118697119495,3.223459155563705,1.315904014830634
26.89,2.374151265820875,3.223490951891779,0.958900795750359
26.99,2.376522298303136,3.223474816496989,1.291907608641953
27.09,2.377185653356927,3.223432947718949,1.374966731334321
27.19,2.37726993916552,3.223517306754433,1.27231002843393
27.29,2.37720797489989,3.229744595292082,1.072564788064482
27.39,2.377262652905472,3.229797412368055,1.310573580275587
27.49,2.37727157921964,3.229806374426734,1.282826194006544
27.59,2.377195284480638,3.22973088656035,1.353084109267131
27.69,2.37724780715365,3.229783103520811,1.452388594352063
27.79,2.377179610213226,3.229714934167681,1.216296482107344
27.89,2.37718395989242,3.229719809301469,1.309609644590108
27.99,2.377228135871299,3.229763077826758,1.439338655561059
28.09,2.381534564071146,3.229724722181325,1.212975762505334
28.19,2.381611800700094,3.229801179123627,1.326906017799941
28.29,2.381583898432582,3.224053317541724,1.286789623780281
28.39,2.381594840943837,3.224064107224185,1.225144454725588
28.49,2.381547391106914,3.224015773721352,1.245080165655066
28.59,2.381536656824882,3.22401010057901,1.162965942106823
28.69,2.38151484848819,3.223985507259515,1.284654461232788
28.79,2.381557611714422,3.224026755521416,1.311950002771628
28.89,2.381550731615564,3.224019924655939,1.352853142352467
28.99,2.381537746377045,3.224007295323584,1.303444781957285
29.09,2.381413289705146,3.224076731834095,1.525541787020622
29.19,2.380661742351975,3.224056892261225,1.717983808091394
29.29,2.380644749291103,3.224039723437029,1.502481222502081
29.39,2.380627147227001,3.218948645946856,1.352145929586563
29.49,2.380645662325914,3.218967615457532,1.234076283802465
29.59,2.380663315782856,3.218982809495928,1.359412591303652
29.69,2.38064912811073,3.218972118809638,1.035921627950849
29.79,2.380574373029591,3.218897698275514,1.06609980538121
29.89,2.3806327872537,3.218952921090949,0.8668967026475488
29.99,2.380549372827662,3.218872322208859,1.078544879071057
30.09,2.380586839480861,3.218910564871203,1.054003394746232
30.19,2.380613906878449,3.23008772579119,1.105143069282079
30.29,2.376865946830816,3.230021584779807,1.096068108321495
30.39,2.376879740389989,3.230036011285418,1.211790460224512
30.49,2.37690546991905,3.230060650231765,1.068968556403625
30.59,2.376945880124455,3.230101288224017,0.9414805070186765
30.69,2.375948587844935,3.23006551992018,0.946199284978
30.79,2.374096577058287,3.230092022279957,1.184570155757825
30.89,2.368841108192544,3.230098975051321,1.191611348362433
30.99,2.359655541606899,3.230086733534199,0.8564632456425713
31.09,2.346765407621428,3.230050814512574,1.38447721790735
31.19,2.332841725790687,3.230045814854923,1.479868060128396
31.29,2.315095122190661,3.230074752351064,0.9987245935587064
31.39,2.293658955692609,3.214703995451901,0.9712162912871027
31.49,2.269041081912319,3.214708676429184,1.093820388049014
31.59,2.242043210262127,3.214700253639339,1.063163277370711
31.69,2.212293692450093,3.214734772438081,1.297148027093931
31.79,2.18315656629057,3.214681583858467,1.175220249110982
31.89,2.154258266954347,3.214707356590603,1.190516775493078
31.99,2.126657762517494,3.21469985465767,0.9546364016018763
32.09,2.097422359934334,3.214708772190693,1.051552865923424
32.19,2.069238177447198,3.214707507935033,0.9477852296876242
32.29,2.055220365522813,3.221747847304329,0.9625780223761385
32.39,2.031165726690296,3.221771039033168,0.8877264265854325
32.49,2.002902669671825,3.221757046604512,0.8350774111203121
32.59,1.974613353728456,3.221706928760463,0.858236197657784
32.69,1.946442928121304,3.22172279332375,0.8393241687108169
32.79,1.918243581124854,3.221747302025818,0.8146036497221052
32.89,1.888775560560051,3.221734762788341,0.7389591613988659
32.99,1.888781880412632,3.221737596967669,0.7533882965529268
33.09,1.833436024799461,3.221717969570819,0.7483327143248087
33.19,1.805851160856067,3.221727302501278,0.7417660357469031
33.29,1.760706683057939,3.221750809431903,0.5581142082644741
33.39,1.735832108216596,3.217794087930081,0.5612296310530978
33.49,1.712663014731304,3.217790967801898,0.5605375357791671
33.59,1.689988454568266,3.217826113559209,0.6020451579828133
33.69,1.671371297828824,3.217848748097978,0.6520466862809764
33.79,1.653281268196618,3.217806146636897,0.6928017567451715
33.89,1.635372317803118,3.217851684663464,0.638826759804911
33.99,1.618326712720719,3.217835846669932,0.6855340237685263
34.09,1.602573657147663,3.217843105648404,0.5780394918706592
34.19,1.612089750210063,3.21782208577327,0.5792523820828313
34.29,1.599935205700387,3.218416958442218,0.6700374366828583
34.39,1.588461997004436,3.218491616955911,0.6174251777169271
34.49,1.581612276401752,3.226789267156906,0.5983306295024329
34.59,1.573014773500605,3.226770876410673,0.5532106792088083
34.69,1.564502901921235,3.226803399476308,0.6408054264216844
34.79,1.555373073423913,3.226763444476766,0.5822369818202959
34.89,1.546243021751118,3.22677530528218,0.520396871946709
34.99,1.53686465225966,3.226774547782076,0.4426833986281961
35.09,1.508062141636098,3.22677476778326,0.3396669835206949
35.19,1.500192574953469,3.226790134713256,0.3542324394549949
35.29,1.493546725559102,3.226794593873704,0.3389283950643655
35.39,1.486922857508125,3.226698143571247,0.4052499906277802
35.49,1.480717556340786,3.226680511903096,0.4929681925087674
35.59,1.475444758783941,3.226664641616431,0.4356367848571185
35.69,1.47059419156994,3.226689508948448,0.508991447387658
35.79,1.4664713081302,3.226732610468879,0.5156763561887895
35.89,1.462611468649326,3.226686996328096,0.4347769735359505
35.99,1.459465812721854,3.226729061513648,0.4444616465436916
36.09,1.456785180695106,3.226724019524609,0.4926198635900763
36.19,1.462837431501176,3.226712058906728,0.4614630249439687
36.29,1.46154215294921,3.226678561635599,0.4889530761955874
36.39,1.460658073155116,3.226705185854893,0.5159985270628841
36.49,1.460575617726348,3.219627648020141,0.5206099603585403
36.59,1.460573105643319,3.219611105612338,0.4725477626857941
36.69,1.460614061810266,3.219550718010634,0.474586224041599
36.79,1.460809358496052,3.219604438210543,0.4462802508806079
36.89,1.460787593718057,3.219601151513166,0.4887206837973074
36.99,1.460805824003533,3.219583514629931,0.4272341496829579
37.09,1.460625768153804,3.219554367391385,0.3759979364446362
37.19,1.458695176787411,3.219589395602107,0.4621576353738612
37.29,1.458066096900152,3.229191238754126,0.5479831060168369
37.39,1.457933479681102,3.229746601984788,0.4883263066913738
37.49,1.457827950162176,3.229750699388061,0.3913927157411542
37.59,1.457819050728131,3.229774454379917,0.4223960652961474
37.69,1.457797776879417,3.22979056354736,0.4866329408675732
37.79,1.457759591452736,3.229780304844658,0.5872935457545188
37.89,1.457877478832902,3.22980590498087,0.6412618296221538
37.99,1.457967609023235,3.229778402331031,0.5893859968048967
38.09,1.458164324295016,3.229821855074001,0.5909073879537103
38.19,1.458165201162273,3.229794466026222,0.5410539266846857
38.29,1.449338113622777,3.229766568685929,0.3885732784319825
38.39,1.449129100565767,3.229773060897452,0.3523011358348908
38.49,1.449439537476859,3.225232190325598,0.2995538556872394
38.59,1.449417123363074,3.225170792458191,0.3541517299512513
38.69,1.44941385640635,3.225176254012978,0.4693885291193231
38.79,1.449387192883227,3.225157248420504,0.3773432908881936
38.89,1.449389867558084,3.225221159210784,0.4318619514373142
38.99,1.449423019373123,3.225257800026853,0.431203877672812
39.09,1.449185856677723,3.22502059849944,0.5448409547483793
39.19,1.44934671181668,3.225206502882638,0.5151448684841765
39.29,1.46289706115812,3.225393082377447,0.4943087960687663
39.39,1.463011269938904,3.22541773518584,0.5177954739424934
39.49,1.463033736590017,3.225912974371999,0.2930613224750398
39.59,1.463160352399013,3.225822732940773,0.4582013070660023
39.69,1.463320671134662,3.225867180428478,0.6136459291629647
39.79,1.463292139326096,3.225876345863596,0.4300760485557287
39.89,1.463347455377214,3.225929210100152,0.5110302405982579
39.99,1.46319448100821,3.225897097169356,0.4622656276001694
40.09,1.461734552570028,3.225899921926608,0.5709581647440277
40.19,1.457718454796538,3.225832507744954,0.5371789017142059
40.29,1.437679298017745,3.225853830901913,0.5518591780735256
40.39,1.429995683727535,3.225854414323988,0.6098460010909772
40.49,1.418869755866643,3.220455031556718,0.5794884922317978
40.59,1.405999022984437,3.220414710257706,0.5202404794153184
40.69,1.391790996447354,3.220497588844124,0.4391061044066648
40.79,1.375399767179179,3.220464620911912,0.4440535411616303
40.89,1.357507352904955,3.220414870603471,0.4921996189134715
40.99,1.338877077217798,3.220432684291758,0.5103604307182825
41.09,1.320731042878035,3.220446220588276,0.499094248237941
41.19,1.303964667349797,3.220422296198494,0.447792968471582
41.29,1.292511795361521,3.220466811104612,0.4355695628048274
41.39,1.279204785873834,3.22640274537057,0.4561320222929915
41.49,1.266864849320883,3.226414005259266,0.4722509394993732
41.59,1.256079128341757,3.226417798573792,0.4703826794108222
41.69,1.246906985375842,3.22639504987473,0.3891714676234898
41.79,1.239391249784134,3.226398598478826,0.4009090109003398
41.89,1.232928843406498,3.226440683654043,0.3844906762292444
41.99,1.227374168350946,3.226427618087908,0.3184269371840533
42.09,1.22285287470861,3.226472877799976,0.3527279566660304
42.19,1.218647827116586,3.22625374958716,0.3332348689383548
42.29,1.202627252055223,3.226458854580514,0.2726049141064795
42.39,1.200104653297205,3.226356037427431,0.3024810882914903
42.49,1.198234575472935,3.219100282455925,0.2069814380805468
42.59,1.196767910166164,3.219147077211423,0.1792414449992154
42.69,1.195398381963034,3.219055129573507,0.2015493472678541
42.79,1.194447729417924,3.219054811180555,0.2326339936781739
42.89,1.193894959745736,3.219087424008094,0.2051691659749653
42.99,1.193489711815725,3.219054481483343,0.1985658189904913
43.09,1.19344170189115,3.219066065855344,0.1763011737376432
43.19,1.193656105925828,3.219053328001843,0.144486856584148
43.29,1.194211895477929,3.219096005761295,0.1146804148878444
43.39,1.194837795837426,3.219063169396505,0.149152917561223
43.49,1.174968823443641,3.219079544782469,0.1392491964491109
43.59,1.175739901526066,3.215929456932837,0.09964947457462442
43.69,1.176944570252146,3.216190494672118,0.0962004843471273
43.79,1.177959631739109,3.216188659676731,0.1158255573894292
43.89,1.178955307152149,3.216012776283102,0.1388074449368523
43.99,1.179363315744087,3.216089471562844,0.1267054607891152
44.09,1.179729226640159,3.216152690550018,0.1086726770019095
44.19,1.179758964874189,3.216141433239022,0.1172547876334849
44.29,1.179670018964788,3.216101964188344,0.1419157093072952
44.39,1.164194871629598,3.216147279820577,0.1640548861758342
44.49,1.164157069306656,3.216104573419757,0.1776427222832564
44.59,1.164227982659306,3.227510576683311,0.1811555777691943
44.69,1.164923490756786,3.227640399183533,0.1803240842204852
44.79,1.16699585402074,3.227590703140136,0.1642103019039529
44.89,1.167031086775329,3.227599042061033,0.1832019159029362
44.99,1.174667024957999,3.227510638439099,0.1577727590959077
45.09,1.181401920638545,3.227517681852642,0.1439456051181798
45.19,1.190921802705787,3.227570187160395,0.1364458801148534
45.29,1.202799542839196,3.227529537570215,0.1127233436249222
45.39,1.217916365434142,3.227583001157897,0.1359318239992594
45.49,1.220764246814311,3.226838413102916,0.1390216006660222
45.59,1.240593865312939,3.226762221112397,0.1337644368514537
45.69,1.263118304699814,3.222572474145357,0.1539989267896262
45.79,1.285189824338573,3.222566307838405,0.1555032514194513
45.89,1.307743270536881,3.222608235977629,0.1689170728068093
45.99,1.330778785334771,3.222570374884104,0.1578161321571671
46.09,1.355132882992846,3.222574326493874,0.1790226823848784
46.19,1.37989781806427,3.222564740856,0.188863600594631
46.29,1.405449129846535,3.222581744917615,0.2230546988610155
46.39,1.413375608272069,3.222548423801635,0.2048234052429492
46.49,1.438100766824281,3.222732858617705,0.1536815600803431
46.59,1.463973003032233,3.222781023309356,0.1503212259190855
46.69,1.496470878271121,3.225740401790961,0.1797360318392274
46.79,1.512015795244682,3.225742971045128,0.1681098386189961
46.89,1.533789909548995,3.2257385922477,0.1742817942181996
46.99,1.5540057626348,3.225735924140677,0.1715236231904542
47.09,1.574170586107522,3.225730585117999,0.2199389470559861
47.19,1.593156437387694,3.225756105616003,0.2588348138820943
47.29,1.611541840726928,3.225680267783896,0.2694807872390648
47.39,1.627671245912728,3.225711352891515,0.2902634561040938
47.49,1.631350487764024,3.225727824591134,0.2900947205557355
47.59,1.646423770695282,3.2245245248069,0.2512220572421274
47.69,1.662347871532147,3.224511694829015,0.2711153626311308
47.79,1.676976751345747,3.224538040422268,0.2614657721284764
47.89,1.690602400504434,3.224516141123448,0.3037368320348538
47.99,1.703425957323492,3.224508245321774,0.3005018543013593
48.09,1.715764978020688,3.224512042579528,0.2827896911281791
48.19,1.726720536916782,3.224492615413083,0.2634079019178227
48.29,1.737591523242553,3.224551394267813,0.2689446314774649
48.39,1.747368562932607,3.22453786163701,0.230142411486697
48.49,1.756020541517361,3.233932833593602,0.2415801314162584
48.59,1.760872180602232,3.233880118608182,0.1750322928830308
48.69,1.764645489415713,3.233910138655823,0.1675982132129884
48.79,1.765834635263228,3.233908483287308,0.1775992758500229
48.89,1.765618361684188,3.233860673028953,0.2017958885190569
48.99,1.765209054560278,3.233868647187997,0.1917191852389821
49.09,1.76527991230641,3.233908646708359,0.1852904619507136
49.19,1.765323771930726,3.23389801094703,0.177447088631131
49.29,1.765411671999513,3.233951834744888,0.1870137629942515
49.39,1.765708667425124,3.233966226963315,0.1982782179193885
49.49,1.765643079967218,3.233923754666502,0.1672935641367136
49.59,1.774325088433842,3.233937377723316,0.3445304588336241
49.69,1.782939373318694,3.233883192087301,0.3850984548297484
49.79,1.791713496103209,3.227985046367744,0.3513582633456681
49.89,1.800566479837744,3.227990418231472,0.3332888756179886
49.99,1.809235989784884,3.228013918178808,0.3051190627806704
50.09,1.818116858756438,3.228013594667673,0.3365965148766667
50.19,1.827698966832535,3.22799179615857,0.4420239926662158
50.29,1.827763675125306,3.2280368837204,0.3965259347491896
50.39,1.845104934384727,3.228026684390057,0.5283814014929649
50.49,1.853990370770006,3.227999833717407,0.5336457481230591
50.59,1.86239944119791,3.228038599752217,0.6170333518701151
50.69,1.871159561743917,3.22816412883025,0.5757839086757657
50.79,1.880367648562281,3.228156731384294,0.6303779896875491
50.89,1.889072413213667,3.228520232909048,0.6915244847761272
50.99,1.899070032561542,3.228514965537556,0.7559951848123573
51.09,1.90691445622218,3.228438279412055,0.7068076791257503
51.19,1.915793806940571,3.228460781150291,0.7086189217287137
51.29,1.924812741634716,3.228530956964026,0.7588859284977605
51.39,1.933790883415424,3.228479388823288,0.7714121464093541
51.49,1.942758882061171,3.228496566596582,0.7662896069793851
51.59,1.952215332014454,3.228510281850569,0.6864315147400968
51.69,1.960977628467267,3.228478917124255,0.6057852196156744
51.79,1.970128637750066,3.228456423980443,0.6562398655226176
51.89,1.979080322097653,3.225444301872277,0.191204327033719
51.99,1.978974045686359,3.225368006502603,0.1871408052288236
52.09,1.98560787923965,3.225360986227991,0.3263136865235596
52.19,1.98654990261347,3.225369490443582,0.3440327060236365
52.29,1.987195838903402,3.225382415105974,0.3677947074890129
52.39,1.987194410582887,3.225391135587156,0.376652941562472
52.49,1.987263941126135,3.230353465880532,0.3860894958339663
52.59,1.987251448571998,3.241221576483198,0.3728130107018033
52.69,1.98722037016275,3.241250236973237,0.3374819062809898
52.79,2.010865879529871,3.26109932590321,0.3090291847430799
52.89,2.016263422287462,3.271266419801959,0.3172353534835871
52.99,2.016207688319949,3.271259894419353,0.4020290565815628
53.09,2.016244954878023,3.274759000476073,0.451260875690136
53.19,2.016289151709939,3.277256008211229,0.4951329873979506
53.29,2.01631671705196,3.27725094293642,0.532658652457941
53.39,2.016317396543648,3.284999289599901,0.5720867422738539
53.49,2.01622056160983,3.284996864213769,0.4757332758109809
53.59,2.015969914016976,3.286332229850129,0.4213856815216253
53.69,2.015920858794584,3.286345395456288,0.4133234762832373
53.79,2.015915175522831,3.286145461731863,0.4687091459527436
53.89,2.020179004690465,3.285085556057409,0.4186875122320264
53.99,2.020268513433589,3.280911560369919,0.387908437808591
54.09,2.020766212617113,3.280893346929935,0.3272421021028904
54.19,2.023163272390077,3.28085080353171,0.3461832900321226
54.29,2.027807514286057,3.28091706208695,0.3016185147680271
54.39,2.035546281363136,3.28090257515833,0.2316979397121947
54.49,2.044978765247319,3.280869837589312,0.2071463690818113
54.59,2.054249946423843,3.281043641434269,0.2139838242838165
54.69,2.063022876239917,3.281054692662853,0.3969592536977182
54.79,2.070073101460637,3.296572972911844,0.4380550294212768
54.89,2.068051975647017,3.296561185772055,0.9181169323649945
54.99,2.070002174209274,3.331327511485739,0.9275962388301553
55.09,2.072353288845614,3.348119661743919,0.8756671212139547
55.19,2.073140516987652,3.348190503163684,1.4577779874991
55.29,2.073201858757951,3.396339618719634,0.5322661564951597
55.39,2.073656199774799,3.409405432296899,0.7700534664295172
55.49,2.073594766197087,3.422576676605098,0.8583756346110402
55.59,2.079019532030121,3.422647504177682,1.713410409597204
55.69,2.083853478105286,3.422614412918286,1.930811950423349
55.79,2.09074937855378,3.422607215486735,2.8998155761784
55.89,2.099523786383662,3.505254098861611,0.4398264874650711
55.99,2.111506916546559,3.505257785911838,0.6778705996854089
56.09,2.118022318551716,3.544708114846842,0.327452221610476
56.19,2.124749869481055,3.54469310329986,0.4464108861906687
56.29,2.131970563566929,3.582456114929542,0.3156445656814285
56.39,2.137041075499484,3.597495830297152,0.3762165030891517
56.49,2.140824633362942,3.620153435072298,0.5465500713243088
56.59,2.142751959071093,3.635114778003971,0.4821807542481523
56.69,2.143954327529905,3.657117744872404,0.4791290129527226
56.79,2.144550260020689,3.671414369325963,0.461868265589895
56.89,2.144689178278226,3.671453386674439,0.5909489998240112
56.99,2.161595487030755,3.706697968442307,0.3786462218346875
57.09,2.165266865653306,3.706738415592476,0.2501176143996822
57.19,2.165291939936633,3.741441203524583,0.284083873389635
57.29,2.165274543634981,3.74139535205238,0.3342608762173626
57.39,2.165326080508784,3.773687489528245,0.1984567843680823
57.49,2.165327482206341,3.792765968661578,0.1322311908132765
57.59,2.165349134580331,3.792775762637469,0.2754565995864999
57.69,2.165412334158759,3.823616179734901,0.2085164665711985
57.79,2.165398032968367,3.844405551123757,0.1835299271922428
57.89,2.16857499445167,3.844368079929671,0.2301602692188427
57.99,2.168602974422484,3.874708186901386,0.2067323618424995
58.09,2.168582156463793,3.894184925423207,0.1581017784354136
58.19,2.16854885828768,3.894161475556066,0.1126370601514547
58.29,2.168564025691269,3.923739367858072,0.0909704556537103
58.39,2.168632114351915,3.943994289323264,0.1491906916920172
58.49,2.168635061679578,3.943992346476048,0.2119999251655612
58.59,2.168573385539718,3.968553840966884,0.3301568121883477
58.69,2.168672757674392,3.986481540081769,0.4826275061629013
58.79,2.168633634518566,3.986452768570918,0.4104424512723211
58.89,2.189374561338229,4.017499241388841,0.5235246019366785
58.99,2.189396320879508,4.038257500405892,0.4205039495933865
59.09,2.189505715317389,4.038379612855205,0.5087813203846158
59.19,2.189477967504481,4.066955328594653,0.5166749166735948
59.29,2.189548464922979,4.084503369123653,0.3674611622496679
59.39,2.189549064352188,4.08450781095536,0.5202610883367134
59.49,2.189677801062137,4.108681913046981,0.5421604702795161
59.59,2.189589733833381,4.123298736944371,0.4790704783118606
59.69,2.189642364187119,4.129908346172381,0.2990796843011849
59.79,2.189608764247462,4.129910177680657,0.3554325210175496
59.89,2.191073956261236,4.15389883227534,0.2580911073645951
59.99,2.191167877548669,4.153983582513782,0.2559157890305351
60.09,2.1910967672878,4.144335916749806,0.3215827108812239
60.19,2.191141796025607,4.144402123031402,0.3257763107521977
60.29,2.191004549478805,4.16216031305403,0.2111965835479421
60.39,2.190941751725488,4.171993649069492,0.1861762472853619
60.49,2.191023652315001,4.178066369128532,0.3370379361548408
60.59,2.191128058696094,4.18634439737847,0.4740881397355766
60.69,2.191229110366247,4.191365760258705,0.4249069248233267
60.79,2.191227557789822,4.196033849474848,0.343329009439627
60.89,2.193316568496498,4.202601641536547,0.3480942988097451
60.99,2.19371190342455,4.206498942920263,0.329806235529861
61.09,2.193836167195043,4.191753287292944,0.3541569550458748
61.19,2.193947803670314,4.194906732782592,0.4583482819227487
61.29,2.193797161826846,4.194808722052268,0.4408304535815867
61.39,2.193815453081781,4.199728890129299,0.4254871251496957
61.49,2.193784543444425,4.204007191521645,0.4466964015938784
61.59,2.193847463671141,4.207035308758135,0.4379573446219354
61.69,2.193753611348165,4.207795551611826,0.4034347202676241
61.79,2.193681933891689,4.207763021491655,0.4162140068926541
61.89,2.206252631985993,4.209808739817083,0.4886641143169612
61.99,2.208066938938621,4.20920859368016,0.4782482017644899
62.09,2.209859132611603,4.207251553115145,0.5305508344700671
62.19,2.206883470157221,4.201942860464064,0.5128665792278347
62.29,2.202480256129012,4.195595485841571,0.5520400099646062
62.39,2.195909665345144,4.179209036810942,0.5202402751652618
62.49,2.18666517024076,4.136382238525544,0.4576140901090374
62.59,2.171936899560281,4.115348379038144,0.4016348043788323
62.69,2.148996234568312,4.091174664959796,0.3642211841523487
62.79,2.124510769976651,4.070426963562991,0.310703729228403
62.89,2.100738458231956,4.051375692566239,0.2450008619310428
62.99,2.08333536322932,4.0387875990264,0.2416671234814317
63.09,2.069569525757345,4.030486877348252,0.2171594742008261
63.19,2.044599648127548,4.016639832186548,0.203265707851105
63.29,2.019136326157662,4.002381773735834,0.217369971297097
63.39,1.994560186080515,3.990885029404163,0.1633203989118965
63.49,1.968184621446276,3.986103842437259,0.1783818303299951
63.59,1.947276951328542,3.973619974079529,0.1525177895497614
63.69,1.931229230195077,3.975099858859117,0.1718677637787063
63.79,1.929308785305653,3.985926743921836,0.2342159506641791
63.89,1.937816084705847,4.002490011938207,0.1839972298423211
63.99,1.96463585028458,4.021245495268262,0.1135857095302342
64.09,1.977650506814958,4.036945824902525,0.2949105194514313
64.19,1.967984432958769,4.037413051285526,0.373131382011219
64.29000000000001,1.939542569566183,4.023685309566059,0.5627445805955466
64.39,1.913716697539373,4.013484921531027,0.5814862689142162
64.48999999999999,1.892827797708653,4.004765766181397,0.5614176192263777
64.59,1.872966428555754,3.991886799135692,0.752814207276957
64.69,1.853315066949375,3.980646607617573,0.4993567450278742
64.79000000000001,1.829940118595195,3.963903856214002,0.5075861592835629
64.89,1.79372408590993,3.935914736911547,0.4119679318515451
64.98999999999999,1.736897414367521,3.917179493719261,0.3802260942095479
65.09,1.702955673715713,3.898053071014604,0.3313439265084503
65.19,1.670338445580485,3.878779580841127,0.2695006724922378
65.29000000000001,1.650112386577097,3.867156050846006,0.3681872680928605
65.39,1.632945127714891,3.857391760511159,0.3826055728245971
65.48999999999999,1.615048262132976,3.845746699761845,0.2771492959819646
65.59,1.602030194747176,3.836472786576037,0.1937562761075774
65.69,1.588943785334258,3.825627708074515,0.2070586460503968
65.79000000000001,1.569664957543596,3.808023512359288,0.2372891972015906
65.89,1.557483352378944,3.793745588080015,0.1849119310982975
65.98999999999999,1.546920650802968,3.773593608567191,0.1673193952364589
66.09,1.536791829486648,3.762885966078552,0.218189457601514
66.19,1.52683239537592,3.763252804461486,0.2832664033989258
66.29000000000001,1.512395295339854,3.751217146830526,0.5037344260461998
66.39,1.499271245291395,3.73482929498507,1.07763246458687
66.48999999999999,1.476447511687225,3.715098732664856,2.898539020218657
66.59,1.480567898972866,3.689883963255066,3.841226785157876
66.69,1.477381769142195,3.677116662604374,2.707279827029307
66.79000000000001,1.48573034292741,3.669547477575849,3.746165576714256
66.89,1.494522825175425,3.657612131420981,6.996961589170012
66.98999999999999,1.460146596600354,3.646126601912396,6.158586966031958
67.09,1.463532293704842,3.630746169388765,1.860880528423152
67.19,1.464989345962316,3.606363532458602,5.161374559503101
67.29000000000001,1.464426446069365,3.593674598876724,2.268859737678604
67.39,1.461201810287802,3.586918956717805,5.497311158543948
67.48999999999999,1.462182773538584,3.591788328167482,2.794695149288945
67.59,1.45792952246596,3.596959797180051,5.202950623060572
67.69,1.415265630547812,3.562866265454811,3.121680311903397
67.79000000000001,1.388726858566706,3.538036678408075,3.942187857972729
67.89,1.389590926335537,3.532527720628623,5.265961552211156
67.98999999999999,1.396130450699696,3.540666456639944,11.72834694784635
68.09,1.404457837859818,3.543788574203318,36.09831694977533
68.19,1.384047608599245,3.527323565822023,2.119081980491896
68.29000000000001,1.343472473200043,3.494851943097644,3.132903180334388
68.39,1.335892804525409,3.486949777071751,3.040406452263398
68.48999999999999,1.331298441939144,3.480343891382685,0.9612730881619017
68.59,1.312940901378932,3.464114306489141,1.472422620410666
68.69,1.303785087113332,3.457712485106601,1.797044177529311
68.79000000000001,1.275635164193651,3.425068345640523,0.763516347792886
68.89,1.270882544039732,3.420460416850967,0.3488785844357888
68.98999999999999,1.290978123999431,3.423919371216797,0.8015599957074928
69.09,1.295031379789719,3.430884676512918,0.8350276724218528
69.19,1.296412141604919,3.432136381067477,0.2481269307358376
69.29000000000001,1.294284559237393,3.428278542702919,0.2871055458022558
69.39,1.309989041323626,3.450842636375172,0.6801381488654463
69.48999999999999,1.301011514403499,3.437016356115183,0.8241930865522588
69.59,1.301039697686659,3.435687370210394,1.316351053069743
69.69,1.309364042812069,3.445250044929636,1.08796586284998
69.79000000000001,1.316414998497465,3.452874936517268,1.143388498777066
69.89,1.303201354145048,3.432404821077546,3.650295078709809
69.98999999999999,1.319698207586385,3.454774054703816,1.086304892516069
70.09,1.29475868086551,3.451505144778984,3.678667531169856
70.19,1.286951300456833,3.468703767151932,0.8658929553471729
70.29000000000001,1.281089529517622,3.463393570801337,1.29655744842532
70.39,1.278982429130365,3.460149718415937,1.171810988178087
70.48999999999999,1.27855081335788,3.45922210094691,0.8530158705335232
70.59,1.269150053290387,3.440035661568456,0.9532161774493721
70.69,1.27426050437224,3.44441769822165,0.2803637693285866
70.79000000000001,1.280680880690253,3.449870542408777,0.3467415529096038
70.89,1.299062037114521,3.478040595488232,0.3937524973500837
70.98999999999999,1.300149730318601,3.478790464874574,0.4883188672695958
71.09,1.297469871282856,3.476128348940255,0.2870006713215209
71.19,1.293789796236197,3.472738600766857,0.6174631813270022
71.29000000000001,1.293605918052649,3.472554962627281,0.5643122012763404
71.39,1.296224855091331,3.475005725930361,0.9407374090828772
71.48999999999999,1.298632446693377,3.477207344540436,1.212501585416902
71.59,1.298520535735172,3.476931840675702,0.8833847130597191
71.69,1.298331035233589,3.476383773377357,0.8167738279846303
71.79000000000001,1.299078400224606,3.477114320423038,4.043739328966431
71.89,1.314901053066527,3.477618317885272,2.654002025019289
71.98999999999999,1.318118541312422,3.480701704921423,2.929781491631458
72.09,1.32140844141371,3.476320962772595,5.027793213344999
72.19,1.330089049163618,3.483406329903297,3.731063761761511
72.29000000000001,1.338336216876076,3.489137640955509,4.346558438278445
72.39,1.341703141148885,3.492115521871305,2.719166807582081
72.48999999999999,1.343941287090721,3.495153893403776,9.150692346842705
72.59,1.342449387837699,3.494730622020848,5.24657725294764
72.69,1.33847639838768,3.493161336345083,2.92294035511309
72.79000000000001,1.335548306079941,3.494658207344136,6.180837911951297
72.89,1.336583476120519,3.49882038930526,7.729531277722444
72.98999999999999,1.349629605276269,3.528121156181153,0.2767236274242656
73.09,1.372785416561649,3.543166735435485,0.4506205514311049
73.19,1.416782164266982,3.57507803726717,0.4522561218887802
73.29000000000001,1.444160358923597,3.612001399551545,0.5563768878656398
73.39,1.448903688875113,3.606613536581062,0.4466330067742355
73.48999999999999,1.455951623546375,3.613481703356313,0.3173139812855466
73.59,1.457865029476644,3.615112353104044,0.4855757493356211
73.69,1.458743065718007,3.615675388085591,0.5180719577537403
73.79000000000001,1.462037482476364,3.618745815570209,0.3124676391147591
73.89,1.468075955176344,3.624448167783851,0.3951580742301695
73.98999999999999,1.469452006149546,3.625372338026985,0.4723593894508977
74.09,1.466609898816386,3.622559413228821,0.4780160522443872
74.19,1.496359821595455,3.650576097963653,0.5743539439873652
74.29000000000001,1.47734824528924,3.622676272487198,0.5347771911605304
74.39,1.474125641941058,3.618702761946998,0.3414740175400951
74.48999999999999,1.496365409520741,3.647606285738483,0.30520460602467
74.59,1.475531548462998,3.614058981850482,0.3922489528681054
74.69,1.476879045527326,3.612278365818371,0.4745122978679258
74.79000000000001,1.485339652738307,3.618055144955029,0.4517373640568426
74.89,1.499487946966775,3.631230329340437,0.8000890625322334
74.98999999999999,1.509546422834932,3.642257981575032,0.5620158813835295
75.09,1.515880322829244,3.650537589139176,0.3955856277770107
75.19,1.530180425802645,3.658965060166588,0.3197041720060592
75.29000000000001,1.534038207301513,3.662565202387728,0.3484991763947642
75.39,1.531388441105675,3.660320633411619,0.3963038440108756
75.48999999999999,1.52761591004222,3.656676593466926,0.4713572002854781
75.59,1.523997868449413,3.652899011274354,0.4472754060937026
75.69,1.522658698988705,3.650997829902143,0.658379475665642
75.79000000000001,1.521087286348904,3.649351972867025,0.4497251776731294
75.89,1.519597471230669,3.648261041890971,0.6845259514489536
75.98999999999999,1.51892633527587,3.648699092162548,0.7270073292612976
76.09,1.518965678619838,3.653239403659887,0.3450101770499899
76.19,1.518065894838134,3.653435851671645,0.4163496264049383
76.29000000000001,1.517350379696615,3.660094696953429,0.4989578460782712
76.39,1.517847616804628,3.66031556765541,0.740998921564047
76.48999999999999,1.52527930339146,3.661115828585396,0.8239643356146804
76.59,1.527601149492003,3.662705044524819,1.074325832110387
76.69,1.52953693786487,3.664929690723626,0.9947745743990914
76.79000000000001,1.531097890962078,3.666501672982732,0.9782464827759626
76.89,1.532159493971569,3.667773151739792,0.7296253866241021
76.98999999999999,1.532832091059039,3.668806542476969,0.617190738156296
77.09,1.532648528687809,3.668928124503622,0.7171798894710731
77.19,1.531397288928941,3.667900640004811,0.4494092377278354
77.29000000000001,1.530399859092333,3.666729313878145,0.5312658275469394
77.39,1.529150787116207,3.665158500962719,0.608735301782665
77.48999999999999,1.527906631993408,3.664098110150469,0.3404399886323778
77.59,1.55357133586567,3.664455275566188,0.6660028979686227
77.69,1.554655727270048,3.665666630093039,0.4609071318439853
77.79000000000001,1.555638117871214,3.666654678016424,0.5585286814929147
77.89,1.555845380700024,3.666785584733295,0.6529865153999179
77.98999999999999,1.556126819267798,3.666803336229026,0.6934389279203002
78.09,1.554792483313055,3.650470747045541,0.9448386135710212
78.19,1.550872823309268,3.650720797008606,0.9020889823846074
78.29000000000001,1.55343182197146,3.670484216885922,0.9013002551383766
78.39,1.520554218652164,3.638516870929958,1.029544645336141
78.48999999999999,1.533843622289893,3.658853303686058,0.8447757772488136
78.59,1.492751442458748,3.622721801279989,0.8103825271316109
78.69,1.46828201466735,3.615403249438666,0.463152018647896
78.79000000000001,1.446211778286001,3.612415041447913,1.350857681625055
78.89,1.425710393764284,3.613995127250352,1.096925811141745
78.98999999999999,1.423762764891586,3.643954161424559,2.843096969457413
79.09,1.386906702003861,3.625633411191818,4.396257983686281
79.19,1.384468751954564,3.658273120995591,7.074875537381653
79.29000000000001,1.354911460889554,3.644565484890634,6.403726833129932
79.39,1.340724775967737,3.669700902933594,5.842616586220842
79.48999999999999,1.294724209178332,3.666494569377816,5.751364403713859
79.59,1.248841393402363,3.644441944777115,3.25907131014275
79.69,1.216313052551857,3.637525015874068,2.355225595238153
79.79000000000001,1.191108949681444,3.645011403550646,0.9958798191129462
79.89,1.161169910558993,3.635181680940237,0.5003356876046774
79.98999999999999,1.13594900396021,3.632023624150816,0.3047386833029779
80.09,1.134178925927176,3.642120210659467,0.2845946411617987
80.19,1.120650203672762,3.636522852294449,0.3813833141896371
80.29000000000001,1.120044500267546,3.63593559647853,0.3757886214355718
80.39,1.131013114508324,3.640055639162985,0.3511295979583018
80.48999999999999,1.146580690560162,3.646276564024642,0.2083180429057792
80.59,1.168542964259833,3.658754427266267,0.1973253059840024
80.69,1.189546744582083,3.675003409942076,0.1651688358140077
80.79000000000001,1.215542100648108,3.696269821444923,0.1703158581589779
80.89,1.252503316800985,3.722648126279238,0.1514201206225935
80.98999999999999,1.271683929332687,3.743044859450865,0.1755003362799249
81.09,1.292197241475768,3.753415598237501,0.1697462092194802
81.19,1.307135265352303,3.760036907013041,0.1623488581186042
81.29000000000001,1.320559996361647,3.760911527891408,0.1878759416925042
81.39,1.351665924887907,3.769489348033278,0.196770318804051
81.48999999999999,1.369988677122463,3.763953128254675,0.2025619284192679
81.59,1.384106165193901,3.746070028498285,0.1853701126541442
81.69,1.398869463367705,3.732538075025583,0.1904967102490424
81.79000000000001,1.411371375223122,3.710410744921376,0.153337565312091
81.89,1.425654649058485,3.69010915127547,0.1666933043564479
81.98999999999999,1.436604005023539,3.687871011907284,0.1959319963853106
82.09,1.45236141698435,3.657354698511272,0.1187151488158642
82.19,1.474891743082837,3.665991309754191,0.1856017862026643
82.29000000000001,1.499194064191594,3.641847446207812,0.141154569398465
82.39,1.538069699396797,3.646615376922719,0.1474735738322699
82.48999999999999,1.564858344317939,3.661639549721588,0.1417026236501486
82.59,1.588242007715905,3.634609760640775,0.1252432021196094
82.69,1.608884866968693,3.630482569294862,0.1027286929201121
82.79000000000001,1.628782578216838,3.640548345862775,0.1394300870008365
82.89,1.655316997800436,3.622996149964243,0.06474418867252177
82.98999999999999,1.673862870529784,3.608898120120084,0.1071660850474653
83.09,1.691623424770297,3.61388317424614,0.1913127388224563
83.19,1.711412049872335,3.591604459866558,0.09736028326551072
83.29000000000001,1.732613883831372,3.583467332945752,0.1326851590917463
83.39,1.755790404100975,3.596136082666709,0.1566834224184887
83.48999999999999,1.789952637543774,3.586491828608365,0.1034885050919738
83.59,1.81432241130846,3.581922790110855,0.09463817346574052
83.69,1.840715136019793,3.597725340835516,0.05807815628117554
83.79000000000001,1.865985852358629,3.580603805637543,0.1063336711540639
83.89,1.889148380795604,3.570766376759443,0.1653399546936091
83.98999999999999,1.911083097880434,3.580165685452643,0.1558622028317122
84.09,1.920408903374907,3.557731620371754,0.2408943612721423
84.19,1.925432639540486,3.547144427426524,0.1149344355495363
84.29000000000001,1.929119599985689,3.55544103021143,0.07986424622609363
84.39,1.936097201292563,3.534048795809225,0.1090644280011226
84.48999999999999,1.945671044055804,3.533736573353983,0.09963949072802869
84.59,1.954365083067768,3.542407096397611,0.08653140009188612
84.69,1.965092227128069,3.51990243429952,0.1059350140275085
84.79000000000001,1.979844280991673,3.528890246566096,0.07611821288839409
84.89,1.990256495756179,3.504092074314207,0.1467753739134056
84.98999999999999,2.000555413343834,3.513638029536638,0.09860839544876837
85.09,2.007414009172413,3.496952706466041,0.09312992308606546
85.19,2.016288662233337,3.484137008108488,0.09356636499706407
85.29000000000001,2.029265540383206,3.467052639145436,0.1414119412663723
85.39,2.041528059132441,3.476232394786099,0.198094595820897
85.48999999999999,2.060565853552458,3.455818564400379,0.1880432497332818
85.59,2.074843871587936,3.466912937856328,0.3691641156311536
85.69,2.091749427164992,3.452141589903789,0.4597108505465891
85.79000000000001,2.113733148839119,3.467072544223828,0.3740782774058224
85.89,2.129540000087616,3.445241053438559,0.3966578648166678
85.98999999999999,2.146575428366979,3.44805210129934,0.6062442847694233
86.09,2.169685744741226,3.460622479865751,0.4439742666493894
86.19,2.181875399443263,3.455134342213426,0.2740705722139443
86.29000000000001,2.194990994650985,3.462221490301561,0.2389281916528024
86.39,2.202803789678105,3.475943948357061,0.3888934808182753
86.48999999999999,2.206748567684521,3.453377594851403,0.3836159912300158
86.59,2.21341680293039,3.470486696239338,0.3800025875069785
86.69,2.21034117462738,3.447969782753223,0.2774905395764219
86.79000000000001,2.207365166431504,3.443258981198911,0.1989953253316154
86.89,2.200668092635289,3.42956882251883,0.1983111870079603
86.98999999999999,2.194119092765886,3.421656354348879,0.1603766459498597
87.09,2.1891984594788,3.408425778751614,0.1030391693943865
87.19,2.182049668328457,3.410266225948738,0.1318007612236566
87.29000000000001,2.17448073508196,3.384306613401167,0.2524994513814506
87.39,2.168048818186564,3.383899440771143,0.1943001558254327
87.48999999999999,2.163571601306042,3.368260043294079,0.1336679742733699
87.59,2.167552016160006,3.359905597786919,0.1349727477220282
87.69,2.167313114941503,3.366508368696742,0.1209646882540076
87.79000000000001,2.160615092870459,3.347266005003663,0.1542544149363469
87.89,2.158032584579484,3.335982650509096,0.1800358237194118
87.98999999999999,2.154227232014953,3.338500348077502,0.1489949753459604
88.09,2.152441847956281,3.315602668804436,0.1289945593701961
88.19,2.151609086871472,3.299232545873847,0.08932953437760903
88.29000000000001,2.149579766853825,3.299310920546605,0.128271268794365
88.39,2.146976002070879,3.272882684819298,0.1239499987182418
88.48999999999999,2.145929392807155,3.253775295084546,0.1584034479998673
88.59,2.137956937036087,3.25147834468744,0.3488711030885476
88.69,2.134266271749263,3.220779620210524,0.3587212596514199
88.79000000000001,2.128650179702243,3.201598217998906,0.3180236861728408
88.89,2.116962911870159,3.189184215038505,0.2715384337572208
88.98999999999999,2.110082992489045,3.164080106364248,0.2296896133158405
89.09,2.104404006761905,3.14118127484324,0.1503552680346045
89.19,2.098838029477002,3.127097394474196,0.2314737180055614
89.29000000000001,2.094889489872607,3.108592806433617,0.2498807753452533
89.39,2.090953587302061,3.091184767722708,0.2776081819863309
89.48999999999999,2.086938662255261,3.082298780938497,0.2408297240855438
89.59,2.08404170710491,3.067055312668562,0.228699075374495
89.69,2.081310268874304,3.052768245908617,0.1999990969151097
89.79000000000001,2.078641448907,3.054247696108633,0.1707349135244231
89.89,2.076707676558836,3.037822418182193,0.1538004730495734
89.98999999999999,2.075088423103819,3.028690148216628,0.1256177065790967
90.09,2.074711599200999,3.037691449367362,0.1366148127721154
90.19,2.074480873727474,3.034491738278871,0.2052578664640436
90.29000000000001,2.07569606525268,3.057872112135005,0.3603055370749949
90.39,2.077978990245961,3.054932486713697,0.2933286755551047
90.48999999999999,2.081446581272304,3.066944572014702,0.2452904577664512
90.59,2.085992314797334,3.07907571210974,0.1849492665189809
90.69,2.090434956720209,3.092804484194946,0.1901090401239759
90.79000000000001,2.095175352020263,3.116397101549165,0.2087572777592726
90.89,2.10457657695912,3.137646219127782,0.1935072983044044
90.98999999999999,2.10938851263765,3.145616564949092,0.1857735840954316
91.09,2.113998750990809,3.163879595618551,0.2421098017986951
91.19,2.118241022168875,3.184007321328277,0.1428760934138723
91.29000000000001,2.121400527820893,3.184363420343233,0.1409512151085961
91.39,2.126461271029312,3.188416667514039,0.1240433811095219
91.48999999999999,2.130036472818936,3.201972800209798,0.1776488468359576
91.59,2.132730278307633,3.213017918914562,0.1832335921874982
91.69,2.134995867617332,3.204204049700703,0.2144912897821283
91.79000000000001,2.136047360165471,3.20450657229134,0.1873775889732627
91.89,2.136834587900743,3.200330023799896,0.1806188285675103
91.98999999999999,2.136084766561945,3.195459816556758,0.1769618330683416
92.09,2.135011824697441,3.198076858973957,0.177413289831088
92.19,2.133092377776504,3.17942894350142,0.1841601954782985
92.29000000000001,2.131569448493818,3.179689273198492,0.198312726113631
92.39,2.129597745436118,3.160880345589167,0.1464754046305637
92.48999999999999,2.126499691913606,3.150269089820618,0.1883690028457963
92.59,2.097613113703044,3.097401017767198,0.2837385323470027
92.69,2.123741264885482,3.133955766303349,0.2420500025936182
92.79000000000001,2.121208625783154,3.110121683044362,0.2021652899305322
92.89,2.114694192070169,3.093761065432257,0.1775583193165945
92.98999999999999,2.106678946433874,3.081566843748132,0.1922471866185586
93.09,2.099508954212864,3.060525272613567,0.1909392035290765
93.19,2.091585140477751,3.04996341400336,0.2616131119730779
93.29000000000001,2.082018579082359,3.027507677088833,0.3076741987127699
93.39,2.073450986067954,3.006784028360943,0.213771589014133
93.48999999999999,2.062356336555255,2.983689929662715,0.2060525506274986
93.59,2.048246364728154,2.955835974102809,0.2315111966697589
93.69,2.037760816601232,2.927617978737926,0.2089849191961965
93.79000000000001,2.025160689278918,2.890665908361213,0.1770240407451822
93.89,2.014957807373285,2.865186644892361,0.2342288422877255
93.98999999999999,1.998696044686851,2.848297952245813,0.2179028085400132
94.09,1.986797548747843,2.806006610223791,0.203793601438764
94.19,1.98311198500541,2.77722823985477,0.2487434734732726
94.29000000000001,1.98118057371762,2.74917854740529,0.230798865127078
94.39,1.980661538450364,2.722108386951336,0.1979832483808726
94.48999999999999,1.980041548013006,2.692247853699555,0.2215701223933692
94.59,1.977596645351219,2.664669930871278,0.2588843539130018
94.69,1.972040322802631,2.627055159492376,0.2104370093805152
94.79000000000001,1.970531341128938,2.59582765006977,0.2065556213003183
94.89,1.97158568787321,2.566191316881974,0.2267035718191883
94.98999999999999,1.976986037699697,2.53308767674077,0.2412982136000087
95.09,1.976950343873352,2.505665174511963,0.2044268953735873
95.19,1.990347363921543,2.459867415700851,0.2024017576651725
95.29000000000001,2.004910631410394,2.43856143624336,0.1915740299073286
95.39,2.025554948105357,2.406518739872993,0.1676962185156679
95.48999999999999,2.051784317601532,2.368690725869204,0.1862857166568279
95.59,2.071716222013393,2.346921452591929,0.1675209391951181
95.69,2.089886717022834,2.313054691128921,0.1875305787403983
95.79000000000001,2.105494846418053,2.297625811114751,0.15405410448863
95.89,2.12012413303251,2.284446723608831,0.1410350691348515
95.98999999999999,2.133880851753843,2.259153447583464,0.1596780332260534
96.09,2.15429515548194,2.244477316789921,0.1298149776875467
96.19,2.175349214654854,2.211876962285325,0.1575625950616052
96.29000000000001,2.199728107806189,2.180063595144906,0.1581413473487455
96.39,2.211844010874054,2.161907541200623,0.1777585747799032
96.48999999999999,2.219377708681867,2.13130340053587,0.1588536302851584
96.59,2.228269588505373,2.072911464887936,0.1511908203106489
96.69,2.237699701370859,2.056928408725721,0.1745127261172907
96.79000000000001,2.251492756316734,2.031470769475652,0.1568154186662647
96.89,2.258470208018099,2.010534320107035,0.2016604679554813
96.98999999999999,2.265601618891488,2.011849579659869,0.1913150571896788
97.09,2.271850550975407,2.005118023169429,0.1856879886744634
97.19,2.279772058999315,2.000680784458384,0.1892433317850409
97.29000000000001,2.394726939296346,1.997124876609592,0.08268972475468718
97.39,2.395472146170136,1.989243399556351,0.05526004824183763
97.48999999999999,2.398075872531988,2.002703816731984,0.03719806689362563
97.59,2.396544524586841,1.998507296863541,0.07213084996985192
97.69,2.385413461087596,1.970049602753602,0.1019498382635292
97.79000000000001,2.371097157707607,1.953614519002864,0.07879226390459611
97.89,2.3488289211022,1.925479116585309,0.06205646974853229
97.98999999999999,2.335835892114329,1.912544490987394,0.07879545251249158
98.09,2.318486075698979,1.898965079050486,0.06548571620013438
98.19,2.289909848989668,1.875999852374926,0.06258253509088886
98.29000000000001,2.264855081132696,1.862764674188348,0.06022365580177202
98.39,2.229134396820575,1.829025825750636,0.06232755420592145
98.48999999999999,2.193637272449527,1.788139144711382,0.08008215065329949
98.59,2.164158783407305,1.753072507063222,0.06917885777394657
98.69,2.14410159557203,1.714780462733781,0.07034693225223486
98.79000000000001,2.132949078311973,1.687570159103837,0.1341386905538935
98.89,2.122943291271156,1.603926867430816,0.1517134953432362
98.98999999999999,2.114591057046764,1.568497108088583,0.147027392063898
99.09,2.113694322574667,1.537636924724196,0.201768224956012
99.19,2.029999581150512,1.513697008860594,0.09596759742192848
99.29000000000001,2.005921448747224,1.490236112647754,0.1245859601661456
99.39,1.9974836861425,1.475002401547705,0.1336682522070236
99.48999999999999,1.981436853268576,1.461074094301766,0.1753162776637983
99.59,1.979260604697186,1.455231141971418,0.1917701553821267
99.69,1.974653633967473,1.451439623611926,0.2156009095386443
99.79000000000001,1.965545855652731,1.459576108072311,0.2055386740202989
99.89,1.950430429361321,1.486133721779962,0.2626005650022931
99.98999999999999,1.930037349176154,1.509760194978501,0.275101187119055
100.09,1.89789427492737,1.553281041260548,0.2472307644312236
100.19,1.87872112366451,1.58638909708159,0.2262291398189433
100.29,1.871230147237349,1.614044021612942,0.1788587169647354
100.39,1.857030123212489,1.645795177808034,0.1917270430322497
100.49,1.846713782380077,1.665579180185627,0.1872669754302626
100.59,1.831146212838014,1.693691303676893,0.1828614440285327
100.69,1.825432321080472,1.711057676376506,0.2651700729889421
100.79,1.817477555638693,1.730630235831681,0.217861896352656
100.89,1.80426243393845,1.75666513037138,0.2474495116339409
100.99,1.795485353647595,1.780094354813148,0.2675410864544247
101.09,1.789083225636564,1.80550649455355,0.2280933328192635
101.19,1.782521063285705,1.842199023191673,0.2341491937286914
101.29,1.829080938245388,1.87303527755516,0.2454007645103623
101.39,1.826697001267327,1.909501388335677,0.2189563621501618
101.49,1.821911383179434,1.942869038730058,0.2488774497607491
101.59,1.813997758839679,1.979846930603824,0.2225626115628508
101.69,1.801422413415102,2.031619876774537,0.2041705483613745
101.79,1.793685684200313,2.075082631999825,0.2317533516788499
101.89,1.774608582912612,2.123004279193493,0.2587406147558162
101.99,1.771010039293806,2.179991510323592,0.2031026915825097
102.09,1.760767497955146,2.225291876692675,0.2592357692094596
102.19,1.74935574465922,2.273824554880147,0.2569685292057138
102.29,1.749909296531798,2.309671781985172,0.2326887619754043
102.39,1.750782360035703,2.335494137909522,0.3190750622171198
102.49,1.754704323275809,2.358394698016288,0.3142684773682553
102.59,1.761871536619263,2.3755713606275,0.2720896152571476
102.69,1.768190834209258,2.395424594142774,0.2893087767709726
102.79,1.766548819452492,2.42116116809079,0.3027699771052721
102.89,1.769244249921697,2.437066683512122,0.2775751889683382
102.99,1.7744516565197,2.445716677004401,0.2655425883227672
103.09,1.796551112882984,2.447614653677662,0.2505670528966757
103.19,1.80542071930878,2.439827706347168,0.2767094452124435
103.29,1.807038513960215,2.423090029795846,0.3126366110608064
103.39,1.813125657364844,2.413423136180488,0.3175100137197806
103.49,1.813490265291454,2.411140498910097,0.3388338305640324
103.59,1.799415934897342,2.412474384292906,0.3272319106413288
103.69,1.773925262983348,2.400320817189916,0.3142569615869661
103.79,1.766497294901338,2.387320255372938,0.3268207580787423
103.89,1.756819473149602,2.384005681484318,0.2978418332282369
103.99,1.748363823719274,2.381543441205912,0.2949630397119332
104.09,1.725828734266718,2.374170919089801,0.2696761885186713
104.19,1.689346182699937,2.347070357045141,0.2565214088387496
104.29,1.659332993772497,2.325067879219405,0.2787254103270421
104.39,1.626207739439284,2.304774610134823,0.2823986535847343
104.49,1.59877682114837,2.287082623556857,0.2826091781422066
104.59,1.569687792137857,2.274000148861238,0.2978237460003906
104.69,1.55473336369623,2.276091993922844,0.308938602272011
104.79,1.549242003997326,2.278364841621393,0.3310783424374027
104.89,1.543007689796915,2.269874707902064,0.3220762861334839
104.99,1.530995572987326,2.25112041768673,0.3240862751242483
105.09,1.528331764098912,2.24038306573485,0.3182976318622072
105.19,1.523122452037134,2.226009895623779,0.3135718033645024
105.29,1.526465778668731,2.220001812708164,0.3424085729947806
105.39,1.526617954621728,2.218090036593694,0.3378460825491663
105.49,1.519874254567148,2.179594327147007,0.3615229158389514
105.59,1.519979326492237,2.17983663383025,0.3663998804566796
105.69,1.52659425974709,2.227462672957922,0.3553212831983375
105.79,1.524705159566851,2.186768757735713,0.3880066206134853
105.89,1.539111454323748,2.230356222485549,0.3706902387538595
105.99,1.546834408290962,2.231137425556116,0.3410220460707449
106.09,1.5489516108778,2.232504668630763,0.3095750665562674
106.19,1.544860515915454,2.231322498261016,0.2632169339573398
106.29,1.55200975176173,2.226424538618833,0.2766228686866494
106.39,1.552283452465415,2.17801059228158,0.3050954307230329
106.49,1.558830730744224,2.177846393050008,0.3428016900779624
106.59,1.563719485207054,2.181718620490748,0.3519753440041435
106.69,1.563460226596877,2.194934283263096,0.3361757538206748
106.79,1.562592604784922,2.193727655729419,0.3267491999778509
106.89,1.568049522755663,2.234074869847987,0.3447899803396379
106.99,1.568100818005457,2.229896684272713,0.3519166810872911
107.09,1.5717911803944,2.22169242863534,0.3450486251115601
107.19,1.577626087367182,2.211199977575121,0.3549366252984693
107.29,1.581398992475579,2.198341695469097,0.3336618699173801
107.39,1.588366546754565,2.184958947307707,0.2477029805353431
107.49,1.595512420940012,2.168537786518919,0.252067908171495
107.59,1.604693101677088,2.147524622126084,0.229778225056608
107.69,1.611507514061391,2.128648558412481,0.1798675527642436
107.79,1.608223182641118,2.110845783934693,0.1686735858076484
107.89,1.599125141389188,2.090109104130104,0.1971865281075787
107.99,1.592524194862909,2.075885844807463,0.2780455663121578
108.09,1.587948267229749,2.036075947155674,0.2314715793226827
108.19,1.580068307490733,1.988575689212027,0.2401164637679294
108.29,1.580335812928974,1.974488935457779,0.2405030490250044
108.39,1.58182140235134,1.94050252609708,0.188823134660803
108.49,1.578884212066792,1.898193802972719,0.2223119120063821
108.59,1.572604717602551,1.876126565979405,0.1830401793155443
108.69,1.568518255784846,1.821537916671503,0.2181663929246563
108.79,1.567098343962342,1.802820085463503,0.2179515753735264
108.89,1.566951781191849,1.752561184551809,0.251762176284008
108.99,1.568333225267658,1.707858951980969,0.2438218805629747
109.09,1.57008680332729,1.688195481447663,0.2342219626338351
109.19,1.573588771846797,1.629867996280429,0.2635588520597298
109.29,1.579756601589805,1.58389761977255,0.2550197955663189
109.39,1.581419529457065,1.557537665978123,0.2533423218713731
109.49,1.583715861183786,1.492068070121547,0.2966482921257061
109.59,1.584074989357216,1.477992647815001,0.3692970761385192
109.69,1.587263470280192,1.42903762811557,0.3651555938100677
109.79,1.598142874669712,1.403482524139299,0.3892687365307945
109.89,1.608275916887926,1.360948342205655,0.4258786893869119
109.99,1.617336755684083,1.320772629585529,0.5202010161591193
110.09,1.624681445774939,1.286697840448964,0.5802285730609966
110.19,1.627804332419777,1.271435137453409,0.6267662371101115
110.29,1.632828517021471,1.232803782649832,0.6077138982781457
110.39,1.643461529974351,1.189347437928825,0.5700114620810421
110.49,1.646441963755732,1.172470872058199,0.6138566125284974
110.59,1.65655085442146,1.133187585288002,0.7201171903202344
110.69,1.66357832282812,1.099083042718226,0.700278935045991
110.79,1.668406988537194,1.091742229365612,0.7749869464163877
110.89,1.680133171786814,1.047969516113034,0.7228344617945665
110.99,1.69342341390987,1.02313542970022,0.6818526422491298
111.09,1.704375867842726,1.010254273526379,0.6812743629771901
111.19,1.712998216647095,0.969552324635062,0.590770124102476
111.29,1.717796895866444,0.9645424658086613,0.5202720792034428
111.39,1.721425472946573,0.927715866053359,0.4811590008047994
111.49,1.73345012567597,0.9250397552569819,0.4937278926720715
111.59,1.730128718512114,0.9282367570116545,0.3875613014095823
111.69,1.722145011594446,0.9225926526715047,0.4032069434713282
111.79,1.711512066217032,0.9323891840544506,0.5091981397058674
111.89,1.700581142447821,0.9313256497585268,0.4504068307142982
111.99,1.687006417844438,0.944199799910182,0.4184840234237156
112.09,1.674615075993021,0.9460926973468209,0.2432935195886054
112.19,1.664418372027269,0.9501427233867004,0.2684296529993709
112.29,1.650766642513999,0.9635631242185637,0.1536130787105442
112.39,1.642495114429523,0.9630400161792476,0.1420348039855448
112.49,1.635005196534518,0.9651381699817395,0.2589700204097795
112.59,1.631507164066108,0.9691168849549013,0.1614009331366376
112.69,1.648829678093674,0.9652928477929452,0.266629951987297
112.79,1.644870690033863,0.9426791156064137,0.4342082405221401
112.89,1.641773024585435,0.946642370466712,0.4535110436625553
112.99,1.638795006524243,0.9441209004514421,0.4738847092599001
113.09,1.632463344779266,0.9524777974860381,0.4756347100264995
113.19,1.626608826907784,0.9561695852455103,0.5070213426552559
113.29,1.619649624318399,0.9611170859999588,0.4874003726019681
113.39,1.614200699704183,0.9667876111491798,0.4753057854639215
113.49,1.61090135783245,0.9732503863747268,0.4504139657925611
113.59,1.606318923127605,0.9824127345492984,0.4642275147499001
113.69,1.623444822851112,0.9889038599148524,0.4091624200305767
113.79,1.626839818769305,0.9971101425521094,0.3889829818163277
113.89,1.623477561587514,1.006454268346657,0.2173294069509965
113.99,1.621963048886945,1.016180118570568,0.2566658886875166
114.09,1.621599121260983,1.037641085111661,0.5157297381547841
114.19,1.623576650519099,1.047975636567526,0.4086290947685058
114.29,1.625913367133285,1.057554690936306,0.5274139837014928
114.39,1.627761778809375,1.068484359412451,0.5435500257119856
114.49,1.630789506240844,1.076016240230214,0.5443802211961036
114.59,1.634127473175614,1.083696957245886,0.7878796239015071
114.69,1.656678534176605,1.095861728842138,0.9691177901670217
114.79,1.656212949826857,1.102265490675155,0.9907363359068412
114.89,1.653821504172156,1.103403158570457,1.068369381135866
114.99,1.655481636736345,1.104379805179017,0.9284272314817694
115.09,1.647515313135934,1.106766036990529,1.041552938023413
115.19,1.632190898987516,1.112440570705213,1.030026498348178
115.29,1.616341373570056,1.114015261635829,1.102775523749601
115.39,1.599708819363822,1.109891039702126,1.04442100027352
115.49,1.578098264967164,1.105756072698161,1.146416030083604
115.59,1.557784733979869,1.069820364193531,0.8643443868822374
115.69,1.537696532307775,1.066332191158647,0.7931556783247327
115.79,1.519090409347094,1.069575285705798,0.702110973553459
115.89,1.495314186247615,1.07185148390198,0.6408095765148047
115.99,1.461977966483613,1.0684533823539,0.5866478273464166
116.09,1.450470378034419,1.055539090351353,0.4535374602804196
116.19,1.428081040657747,1.046965723580354,0.5387674013221236
116.29,1.403853934251851,1.051208633966014,0.4095647503646811
116.39,1.371208634866401,1.060434060515844,0.284781558430226
116.49,1.340467232477209,1.06462166312624,0.1830700199094138
116.59,1.309594452954715,1.06445276110786,0.1675011265017355
116.69,1.2774471317841,1.063359345057492,0.1311548318087765
116.79,1.245215151221759,1.069256917445879,0.1666796048954468
116.89,1.189207775397406,1.0900314143271,0.1137816592587813
116.99,1.163214598081885,1.092015618510629,0.07528838708699608
117.09,1.148341431284743,1.089204819121095,0.1155619927743309
117.19,1.138926995498007,1.089470289169861,0.05233930664766503
117.29,1.128112163949169,1.095295095590233,0.1728133564054568
117.39,1.115899583450629,1.107740140028959,0.09225183475818902
117.49,1.106481798169672,1.117535418518529,0.2507364020489692
117.59,1.101299313691251,1.124728554587087,0.1612112203054628
117.69,1.109251409049421,1.131875746173638,0.2094572671575811
117.79,1.103923000978276,1.140420561905606,0.2416182340016119
117.89,1.111296803790043,1.155171416916695,0.3077570504635257
117.99,1.130733085203947,1.181934926996029,0.3795580003591502
118.09,1.143595156899044,1.203331598290368,0.4523070603946186
118.19,1.158258962756098,1.238852810199097,0.4932527639508797
118.29,1.168663101990991,1.288809103489634,0.6292242503462149
118.39,1.182846587869378,1.319591674235354,0.5373611776411186
118.49,1.192975529346681,1.359198227957621,0.3792120713229993
118.59,1.211841896166663,1.391037407955642,0.1844337558570867
118.69,1.232276204197219,1.42805830780098,0.16623935321183
118.79,1.25653352859218,1.476281435245316,0.1707291549480238
118.89,1.274384038638775,1.514296466688711,0.228065745261495
118.99,1.288804254369334,1.550148680663511,0.2308570804927648
119.09,1.295881838212978,1.593191841023413,0.2628181308398407
119.19,1.294848764105532,1.620345124091679,0.3153543475890415
119.29,1.304874151174962,1.639498452961554,0.3048816501531096
119.39,1.331050897616906,1.658423659263192,0.2781790918241361
119.49,1.371624674502248,1.681126071087276,4.070496052652078
119.59,1.433183698162538,1.713879483575248,4.110479794424351
119.69,1.489503725642407,1.744186105371565,4.149465436359398
119.79,1.54884231571521,1.77290344901802,4.191146767418774
119.89,1.619535527070766,1.806944149203861,4.246153515656328
119.99,1.681951248492067,1.842397784373996,4.2932414396444
120.09,1.766787039098799,1.886294427296359,4.361646873570793
120.19,1.824046551773096,1.915076574799783,4.410404713071685
120.29,1.872823447328444,1.938052824989128,4.453719825116045
120.39,1.919723365413917,1.960732600121602,4.495627304180745
120.49,1.956965803554533,1.981086287504534,4.527304399879836
120.59,1.990716237101209,2.000929951533097,4.555423804349851
120.69,2.030396602839972,2.023711253976576,0.3800308296306679
120.79,2.061311023717116,2.040632902117412,0.3890395391583542
120.89,2.093238727446605,2.056295176468887,0.3700547330871099
120.99,2.117327801838509,2.066826219420961,0.3925803413493655
121.09,2.133992449704512,2.072280102748728,0.3914651826426025
121.19,2.153563330921244,2.078865418188883,0.3616016992371026
121.29,2.160640543329565,2.094565119971841,0.3401674358134875
121.39,2.165598705547133,2.106743760522584,0.2829160496080622
121.49,2.170198319659355,2.115953931278281,0.1996711643855231
121.59,2.173696195975553,2.126727503703769,0.2396969951561161
121.69,2.17626040275987,2.134542644243116,0.2683972236372676
121.79,2.180424411826363,2.135967458476176,0.2925989990046562
121.89,2.182509722709111,2.135889755826978,0.2639353295297678
121.99,2.182509777881203,2.134860266278479,0.2995889567220555
122.09,2.180198732133926,2.134145972953247,0.2539647021328142
122.19,2.177858099062646,2.135427658934283,0.2047731970742837
122.29,2.177242684257732,2.133805479406572,0.2527005407833953
122.39,2.178617839429827,2.132630575793881,0.2452605511916677
122.49,2.180122371342489,2.13079387471947,0.2328971916405998
122.59,2.18100607740941,2.129275961897676,0.2454395040062261
122.69,2.183263741050386,2.127363185320799,0.2793112600938989
122.79,2.186147261013005,2.124861460355038,0.3007582041855016
122.89,2.186549100498915,2.122599981724464,0.2801588782619838
122.99,2.188818895208286,2.120489524757936,0.2874386371992788
123.09,2.190844892832633,2.118910948999612,0.239066111719485
123.19,2.191269180046451,2.118209215824787,0.2397994088207294
123.29,2.190817471502046,2.095614863197085,0.2747720834136544
123.39,2.189103063547033,2.094535939353605,0.2429409615406528
123.49,2.187814896971187,2.094732697375255,0.2463777266803958
123.59,2.188937966384752,2.092560438643545,0.240541326818273
123.69,2.191229855939743,2.088837830286678,0.2699985956869598
123.79,2.19378656835858,2.083960742367676,0.206087804247197
123.89,2.205552043618224,2.075730976382399,0.25124580134667
123.99,2.210604187010916,2.068222129686517,0.2748749207338078
124.09,2.219339829309277,2.055318989400454,0.2957884952903673
124.19,2.227755579555605,2.044247298445044,0.3286488132479938
124.29,2.235055628064852,2.035888685759789,0.370811374004647
124.39,2.241586157247612,2.023603602552505,0.3568086397874328
124.49,2.244856370422234,2.013934400298441,0.3819555562650441
124.59,2.249484328933045,2.001409162694932,0.4051955343916317
124.69,2.251800904134299,1.972556799015234,0.3955846464015172
124.79,2.252746830912872,1.954064896304187,0.3346974565565817
124.89,2.250778452668603,1.931828363643739,0.3543987582256982
124.99,2.255552300109451,1.900422569911905,0.2977073384824813
125.09,2.240184906612267,1.873301115236976,0.2919313743449311
125.19,2.218276880695967,1.841028420765247,0.2694998840569425
125.29,2.19654948254729,1.809539748598147,0.2604648439071613
125.39,2.174664014631916,1.775236609376641,0.2979760795013162
125.49,2.136452131168266,1.71554797168333,0.3103218662723067
125.59,2.108610084887182,1.673465724638531,0.2973921820430008
125.69,2.080252065514729,1.630984591111322,0.2601673308005683
125.79,2.048703299747287,1.58344157993405,0.2637672875237688
125.89,2.020714626937323,1.541886729186897,0.2590658412457217
125.99,2.000105943802361,1.489425604436658,0.2671638248132333
126.09,1.97862213320281,1.451705143184166,0.267019500485766
126.19,1.956821222824388,1.417082328826615,0.2721329469392321
126.29,1.928410242080864,1.370861145802131,0.2962813799198731
126.39,1.904926910362867,1.33513576689735,0.3177704934646773
126.49,1.876326471104844,1.301302789327465,0.3231343606396557
126.59,1.834628199502724,1.248834250382809,0.3269846780064123
126.69,1.796192139399823,1.211724677433285,0.2911888970914795
126.79,1.755964665821643,1.180603474453468,0.2898797680899267
126.89,1.713303326835694,1.148291577156636,0.260439942181558
126.99,1.674794428174015,1.122274264216834,0.2471210455715645
127.09,1.636230519182871,1.087537345385091,0.2523449175865835
127.19,1.607548616513223,1.067333670831109,0.2772540936281513
127.29,1.60129361143953,1.054562364741092,0.2857937584847946
127.39,1.56337433968458,1.052734466291646,0.2816441053229161
127.49,1.563269846148076,1.063736808937068,0.2796557499342394
127.59,1.562512840513312,1.087902936259794,0.291760156936651
127.69,1.573122254691798,1.135225582356865,0.3107880444295739
127.79,1.582203102514448,1.184453037297854,0.3296488264588371
127.89,1.5943242845828,1.236410643785063,0.3576155784331779
127.99,1.616327638983534,1.298696297011179,0.3768347243891706
128.09,1.638698437912904,1.358268037105128,0.4002498967294795
128.19,1.673847918601786,1.440194868750829,0.3862247360081851
128.29,1.69584382677559,1.498553766604344,0.3579490758372726
128.39,1.720876579176387,1.561640831858104,0.3320877791224667
128.49,1.749535298258511,1.630135438677654,0.3511765877184546
128.59,1.770677181780993,1.68736252428405,0.3624476110920407
128.69,1.793387608467793,1.733294930965192,0.3871700369976671
128.79,1.829028328149896,1.807923598356236,0.3881976103654585
128.89,1.853054667942082,1.858244015759683,0.3441886770505967
128.99,1.878040852795448,1.910912091220951,0.3964487117720881
129.09,1.898415628419905,1.958035711146617,0.3911180417972623
129.19,1.912626507635515,1.994593301631103,0.3801064390310357
129.29,1.928138523758709,2.035946818264614,0.4319761042302095
129.39,1.936272736340928,2.064427120990675,0.3807875988758598
129.49,1.939719326912942,2.093138026547737,0.3755606148851862
129.59,1.941634059018451,2.124677584330568,0.3596380612234617
129.69,1.944143361133548,2.158202751218417,0.3223288091931391
129.79,1.94546794173898,2.188532581813276,0.3641822850738514
129.89,1.944447097973763,2.221743246909694,0.3953566951840594
129.99,1.940392446576717,2.243146653310852,0.4301470311376126
130.09,1.933214449631741,2.2623378829223,0.3790652706298577
130.19,1.925272757149585,2.276420283959038,0.2860214760902766
130.29,1.914687907906856,2.283432249897313,0.2553986771621318
130.39,1.899198967580964,2.296208606066369,0.3976877432298471
130.49,1.885506346817446,2.30247350976754,0.4863287808468499
130.59,1.870209008635935,2.309931628171578,0.478260836599711
130.69,1.852192559465562,2.316254689174181,0.3671679263360443
130.79,1.834199330684866,2.317044602994209,0.2848382029526303
130.89,1.81282841901789,2.316373612153574,0.2874121552928341
130.99,1.783815318987034,2.312262415625202,0.2830316177938701
131.09,1.760126916851299,2.312183197166717,0.2854987435400946
131.19,1.736799041005997,2.306028467917525,0.2813619648299759
131.29,1.703008938075321,2.296049931749331,0.3477959800997979
131.39,1.666201597689534,2.280568019629097,0.3191704753009439
131.49,1.611703610467352,2.256394033643337,0.3273997518966595
131.59,1.574336929002366,2.240218184630765,0.320563502701959
131.69,1.535752734979861,2.221125656973077,0.3572054420218627
131.79,1.491133814124086,2.198183460576256,0.3574218601994256
131.89,1.452571792899227,2.169597160330544,0.2674474362510493
131.99,1.398994819911947,2.139666033184582,0.2702083977905497
132.09,1.353600706048103,2.118557379423672,0.3021864332223417
132.19,1.319404976244255,2.102905482942798,0.2644881733929563
132.29,1.268090199911087,2.093181987711203,0.2160278914181921
132.39,1.2516245446087,2.095376412862752,0.223933287344032
132.49,1.241235361696531,2.096627003397458,0.1662671921634636
132.59,1.236190096809354,2.106645790255009,0.2353444831665299
132.69,1.238945722700801,2.117591602960797,0.2258521579071498
132.79,1.248982591813974,2.138781627265645,0.3094809915565019
132.89,1.260898741354246,2.162952891458565,0.3652225448257142
132.99,1.267948986878717,2.185681852804808,0.4421298839567633
133.09,1.266520457956247,2.198569375809649,0.3787860740716095
133.19,1.263318896631384,2.194324417178364,0.260223576927788
133.29,1.262532973867444,2.200892611416748,0.2543284507714594
133.39,1.293496089578831,2.202095652326641,0.2484783529031329
133.49,1.28930202537096,2.190723367560645,0.2502006218284326
133.59,1.280321406209789,2.181167347361708,0.1972102127315559
133.69,1.275878575626501,2.160801472453227,0.1825002766949655
133.79,1.267414491546912,2.146922342373978,0.209572294118657
133.89,1.252665227855903,2.128684855504663,0.2766641831686429
133.99,1.241550671590452,2.107393041321715,0.22140107176311
134.09,1.228318433455994,2.069050635686245,0.2148920831032907
134.19,1.206351242206784,2.036366121865951,0.475703238565148
134.29,1.177067549908352,2.007882942173856,0.4561825924091269
134.39,1.154074587338439,1.961066055372693,0.2311839960667092
134.49,1.14255369698446,1.948888144811228,0.2042338623983887
134.59,1.131690660202107,1.928540399538974,0.2607720480995316
134.69,1.109229108900915,1.878422108405412,0.3601083076685901
134.79,1.098582211230138,1.865498530944916,0.4485330709756991
134.89,1.082373521801764,1.841596836758133,0.383039380138769
134.99,1.061350547642583,1.798231223105025,0.3436621453232892
135.09,1.044296954347336,1.791732531613619,0.3448723894700884
135.19,1.029528873476386,1.781469509125632,0.4240980956854968
135.29,1.004259170286657,1.744298208974794,0.5219607804386811
135.39,0.9871031861399645,1.752688403682947,0.5597446651870662
135.49,0.9733234769540585,1.750966681940931,0.4113644816912779
135.59,0.9647982014105537,1.732755083203639,0.4917654447417829
135.69,0.9593963125463065,1.740707459655072,0.354574333460338
135.79,0.9472043610112931,1.757248959580832,0.5105775989518311
135.89,0.9393485721871645,1.74438909834402,0.315839442422346
135.99,0.9379175247752481,1.760888881068277,0.451659216535773
136.09,0.9422605081436144,1.708785736663091,0.3159075690191369
136.19,0.9493474331017571,1.728671746930223,0.2551773297712905
136.29,0.957819686090872,1.727521022497809,0.1711126047155797
136.39,0.9628663886017993,1.764115551459046,0.3542265380169694
136.49,0.9631271669677047,1.785337825071452,0.293907801237044
136.59,0.9702647477816914,1.799602616642918,0.2294825209359472
136.69,0.981366471884236,1.799472380911759,0.1786004602015588
136.79,0.9931988569923392,1.846239744043893,0.1526994446271901
136.89,1.010839955457009,1.855095436299385,0.3010530904881469
136.99,1.027167077240563,1.911702807051286,0.3914883655472493
137.09,1.048402847041258,1.939386508833227,0.4059544061009375
137.19,1.076259269877157,1.951429549983353,0.1843584117629157
137.29,1.100058062167576,1.991149447092596,0.1650682048207257
137.39,1.131360062793586,2.013493965178366,0.1944477713826561
137.49,1.146569972985807,2.039619370921718,0.3796491847951191
137.59,1.165199221751505,2.050223372467189,0.4817348359878648
137.69,1.197667457385439,2.111930307559621,0.4419520319147552
137.79,1.261698760730122,2.191940653645523,0.3725545205215903
137.89,1.317817273208693,2.23682132915386,0.2595918918488367
137.99,1.408270264313076,2.349893216367337,0.2909840193819317
138.09,1.477742686010942,2.402456280996324,0.2471703869969064
138.19,1.544048821072715,2.49856394702642,0.2086743296104085
138.29,1.610691400770869,2.560723228678428,0.1628273028726266
138.39,1.662706817365857,2.654642688762155,0.1467285551986754
138.49,1.718058441616482,2.725840793032472,0.1887752162201915
138.59,1.737815640035401,2.741606196798696,0.1818593190439347
138.69,1.737797434333294,2.778861803431506,0.4016738189572341
138.79,1.71750672982637,2.773503743034303,0.4104874965894705
138.89,1.684679670194093,2.729577523756601,0.2541931115743358
138.99,1.635440894989178,2.686436362404153,0.3735743337837431
139.09,1.552944139219351,2.618202191487084,0.4931120641908119
139.19,1.505235187847772,2.561552841386156,0.2604530073204935
139.29,1.465433990670803,2.553996824951434,0.2963722714111777
139.39,1.449987614735679,2.557970016686522,0.2228850758980737
139.49,1.448563902437301,2.547473636204767,0.1493228441994033
139.59,1.48792255252019,2.601895939111494,0.2014215133821503
139.69,1.516715615447253,2.651990925735499,0.1856560997369858
139.79,1.554703560172327,2.682751227136743,0.2251964534646759
139.89,1.601663246352339,2.765870146516627,0.2406027612421245
139.99,1.64170672605498,2.829328090366749,0.2343062895624718
140.09,1.678553075450899,2.861105085035748,0.1576358867047442
140.19,1.721341135294915,2.941922482182079,0.1370859706103924
140.29,1.746483644078462,2.962052595957657,0.1045212683309536
140.39,1.772972389493057,2.970766230895649,0.08309405333253699
140.49,1.793250668948141,3.016897381219713,0.05742944074905561
140.59,1.814959628442845,3.048294770022618,0.05402169125059642
140.69,1.844893158906234,3.104481064628721,0.144773539968906
140.79,1.852840590073818,3.154233663321733,0.2347733247507012
140.89,1.867491481883457,3.166675071880694,0.1902986180151621
140.99,1.876310953059514,3.225875088233369,0.2555162470444468
141.09,1.878008107256744,3.239476949201229,0.3060283645573235
141.19,1.860540727049351,3.219692339796201,0.4329658551413116
141.29,1.833868070425627,3.254063293842083,0.5230669402629003
141.39,1.802415676010186,3.221993437690947,0.426029892576831
141.49,1.759321088609834,3.231773216619225,0.5674096947777806
141.59,1.733385581499064,3.197723341920788,0.5416834313950123
141.69,1.6898497753655,3.187481540409121,0.803314739349263
141.79,1.620533766131638,3.163330529994342,0.6691429894017187
141.89,1.58151810987497,3.125637842143298,0.5137919076342137
141.99,1.53832639625446,3.143445787090737,0.3221121781771821
142.09,1.508812484414735,3.114936127886681,0.518784598734266
142.19,1.483550617868323,3.097188281547527,0.4260129758561317
142.29,1.453310124938215,3.080541732613641,0.3393482846535402
142.39,1.436499044071295,3.058804035687011,0.3531312977035022
142.49,1.42887833691697,3.074457775431662,0.2583308990180055
142.59,1.428855393371778,3.100266540921567,0.4169150100735274
142.69,1.436812415033939,3.094075574744701,0.3370075594737569
142.79,1.48241797238642,3.129407775167656,0.496604270038927
142.89,1.51074948395234,3.133287340961331,0.6863788887925384
142.99,1.534886738405702,3.161131933476504,0.6570424526270423
143.09,1.560874954980948,3.193739244957962,0.5368161473442628
143.19,1.583140018724386,3.198529236236236,0.452544367019002
143.29,1.603186925869262,3.232478437636615,0.4628162594666506
143.39,1.622220900131908,3.245365654934826,0.5186251439322653
143.49,1.638582104062991,3.246832956287563,0.4192285758413956
143.59,1.66931304675495,3.271040268118631,0.2407255629244884
143.69,1.676932893565064,3.271156546841057,0.1712777771270915
143.79,1.691694952133439,3.272058104877173,0.2169890017588372
143.89,1.708302847689888,3.285316672202947,0.1697258779204608
143.99,1.727848460186371,3.288821396944672,0.05829305798454138
144.09,1.749008749141739,3.310522276310623,0.2551134063980328
144.19,1.773753379817862,3.325526217176277,0.338625798968442
144.29,1.799672626604209,3.331322865188433,0.4626887734359336
144.39,1.82744763311553,3.35191586295754,0.5176474416610913
144.49,1.861095797743395,3.373328120787932,0.4612683010511991
144.59,1.900842258808097,3.385102839630851,0.3996019196538125
144.69,1.936988110868057,3.408167145560895,0.3919298623524737
144.79,1.977594589032873,3.428703888247122,0.3563610605438038
144.89,2.011346211824864,3.44564722018678,0.3714674865075854
144.99,2.055764741827385,3.435996764939623,0.4236625182677807
145.09,2.088502907590761,3.449920649980111,0.4800737463951837
145.19,2.123665949578293,3.458431928626948,0.5260360893344064
145.29,2.156001277795419,3.466934876868879,0.5881759265831606
145.39,2.18323114076802,3.470799024295864,0.6539826639372017
145.49,2.208698941227861,3.473702240308963,0.6263677905552739
145.59,2.242657903035961,3.475691628626801,0.6235377495893216
145.69,2.266803718037099,3.479181358876201,0.6077383226111688
145.79,2.292389420268556,3.484603103562611,0.597218282173793
145.89,2.311202447445982,3.487557466802626,0.5566976071636685
145.99,2.328319015683498,3.493116279938179,0.5839452678399855
146.09,2.342255773045191,3.494800966243775,0.5382891773267265
146.19,2.353223716274645,3.491107362585961,0.6240845275864673
146.29,2.359451762914212,3.485890291278336,0.6437050412995896
146.39,2.36275026312771,3.476964139477524,0.5504307893956667
146.49,2.359627914585778,3.470856786496374,0.4948879385146374
146.59,2.372915196426433,3.466999193826321,0.5759677177963713
146.69,2.371695849518171,3.466053689988912,0.5864191842466915
146.79,2.379596645455517,3.466880642727658,0.5420755402080619
146.89,2.383155956709885,3.469463977948684,0.6019921372580024
146.99,2.387595771743509,3.475261256367581,0.4731220833080422
147.09,2.392561635765782,3.486699608128974,0.6317835622739336
147.19,2.400719946474308,3.503140223223732,0.5863578186719145
147.29,2.405451844111937,3.515025953307721,0.4460797256890234
147.39,2.406749268615325,3.531990927162842,0.5851942349863245
147.49,2.402839491558586,3.542311216762063,0.5171117602241514
147.59,2.396126822285507,3.550010068239521,0.6275537895314409
147.69,2.386102393787228,3.559829329468533,0.5633246766319794
147.79,2.38596887913402,3.570432094090878,0.6031620672633115
147.89,2.382263045631861,3.579017687435622,0.5250641776507944
147.99,2.377467909615431,3.593396443256816,0.5929706382257856
148.09,2.374424195535681,3.609470503274853,0.5581729834470903
148.19,2.37288626829225,3.624385284263419,0.6068620022627575
148.29,2.372752168170498,3.632148217975364,0.3662918300201799
148.39,2.374908212091958,3.648348470697059,0.3747453593640332
148.49,2.376891563673427,3.666000860182731,0.4785570760968908
148.59,2.377707434444001,3.680205438234881,0.429673752641032
148.69,2.378086107575569,3.691316132882616,0.4100971391168904
148.79,2.37122276992548,3.707649949348867,0.5136487116439973
148.89,2.370478985305705,3.721546092968265,0.2133866288271052
148.99,2.371652144533725,3.73672382118799,0.3385318366807737
149.09,2.374706126432888,3.757598426587959,0.2142319388018115
149.19,2.378708327138563,3.77576984087055,0.2532173323911897
149.29,2.380763723620209,3.795735954440615,0.3260203845995217
149.39,2.379820906809602,3.824628475824223,0.05809969191214107
149.49,2.382361295599644,3.843055073976728,0.237448219695835
149.59,2.388086237395593,3.865565406395489,0.2244924125224383
149.69,2.390992766428672,3.881798540334835,0.1528452318795604
149.79,2.39217395797897,3.897558682967827,0.1299143365234764
149.89,2.389694437720387,3.916311863579779,0.3125775771722712
149.99,2.394818586079983,3.92449407730612,0.1450610834046255
150.09,2.386161852243553,3.92645976064965,0.0969401859048605
150.19,2.371961141563685,3.925789586592252,0.159660339984873
150.29,2.357551439380836,3.925135108770968,0.2942572673588551
150.39,2.337089416852727,3.922896235357563,0.0582692313051247
150.49,2.299203734797348,3.913270792105674,0.02958769768099919
150.59,2.261428657405312,3.883748095940787,0.04116760933746798
150.69,2.211694677527969,3.863204979958973,0.2277593533460318
150.79,2.166418534841962,3.84341966567183,0.4361744956656835
150.89,2.144316139096161,3.824684450055557,0.3478896305920798
150.99,2.087245473722276,3.802824655771729,0.264055972767728
151.09,2.051918412476701,3.791025890398179,0.2436086867913587
151.19,2.015908245423211,3.776878764888608,0.5020906660517128
151.29,1.994892421380855,3.772075870280291,0.35462705530392
151.39,1.979459281870702,3.772380391001602,0.327456131443204
151.49,1.962799555089465,3.770638119180256,0.5015567735903413
151.59,1.952716804610592,3.7755117469755,0.2704207011468157
151.69,1.939334324940806,3.775551875255423,0.1948557151195903
151.79,1.922993604092792,3.770752477235998,0.3191707044197071
151.89,1.909491958012119,3.773538193814309,0.4031991097564323
151.99,1.907979936212072,3.77029307333022,0.5078698016242458
152.09,1.883287584546599,3.754818621236775,0.3932957912280176
152.19,1.864501760238954,3.739792106588629,0.584963896026123
152.29,1.847896972130553,3.725347325300695,0.5646963982795513
152.39,1.839768580524917,3.72124679137035,0.7868194598115531
152.49,1.831499871560314,3.719146907893189,0.6744589509392781
152.59,1.812931365481963,3.712479836899746,0.628375546716598
152.69,1.800567439266135,3.705335404578871,0.8491533021166704
152.79,1.791517915123521,3.698223917493161,0.7196736548751514
152.89,1.78847029790683,3.692924949475147,0.7442368612140529
152.99,1.78815211617813,3.688479399909061,0.7534945678127989
153.09,1.788429697790418,3.683071760846221,0.8314676845733711
153.19,1.78632542488182,3.670347918047903,0.8004844930655732
153.29,1.775363890769178,3.657999462740256,0.823200985267991
153.39,1.773398155204551,3.640433102196611,0.7202687804736756
153.49,1.768025623578297,3.620612107866063,0.7160727026744426
153.59,1.756707861253983,3.594887234410506,0.8345159474650281
153.69,1.733404014593978,3.57188447162501,1.015129762800793
153.79,1.716912099270836,3.537704130991651,0.9397103700723385
153.89,1.70255983888884,3.507162061384239,0.928662880655943
153.99,1.693214925195637,3.47263161590628,0.7940312520622629
154.09,1.68782492798445,3.446356538854976,0.7688878720096695
154.19,1.687355393017361,3.423577819267207,0.8531925550646194
154.29,1.69042960087002,3.392465034170875,0.8436717944272363
154.39,1.695248917503049,3.369957950742298,0.9803267233773585
154.49,1.70477223474697,3.349449290909324,0.920971618027747
154.59,1.717736142643346,3.335485969916992,0.8338278156118274
154.69,1.733248333246637,3.325815539118937,0.8622916707512311
154.79,1.760002010001934,3.317053838859831,0.8109919293863941
154.89,1.778174557127608,3.303663705486246,0.4963323718093562
154.99,1.792435102674775,3.298145589652576,0.4545118276389185
155.09,1.805318078731006,3.288082645473181,0.4398335495214252
155.19,1.823665445207606,3.282866812924513,0.4287011716766111
155.29,1.841474823736373,3.281194303025989,0.4338721463654032
155.39,1.871658660364385,3.281017908266477,0.4264501992165496
155.49,1.889773940977691,3.282869762335793,0.4132475150421435
155.59,1.908365956224383,3.288390688427501,0.4020381532016289
155.69,1.923669899553921,3.295924865858625,0.4209689421474316
155.79,1.93658260383601,3.304249953772826,0.4070254712974841
155.89,1.948842142908134,3.316731025984345,0.4054554989168104
155.99,1.951383384372051,3.325495500724033,0.4212547843705462
156.09,1.938612042439455,3.332830961243654,0.4107744568137427
156.19,1.921530101292373,3.329039626098811,0.4163942539497552
156.29,1.904683329168503,3.328428855371417,0.4146287189695791
156.39,1.885097251932631,3.333482003385289,0.4506627471020156
156.49,1.856714863932815,3.329606999940385,0.5351408346618645
156.59,1.824271165658188,3.313712633863638,0.7309966054065813
156.69,1.804630103128214,3.316701575409977,0.813379532291144
156.79,1.801634564094083,3.337079621911439,0.7108919583870744
156.89,1.798169662865762,3.347482690752512,0.7636944338363493
156.99,1.786505364942927,3.34512641744094,0.9721682164998715
157.09,1.788737287309136,3.363110604706534,0.7573662157678718
157.19,1.792581623481913,3.375030147235093,0.8202363113069253
157.29,1.797625205469779,3.386361634649174,0.7636858509666575
157.39,1.801771298665465,3.392172974972393,0.8126895004719246
157.49,1.757921855680581,3.365832942703781,0.9222209059732548
157.59,1.758602574077625,3.369861569185848,0.7737309360096057
157.69,1.762670497756107,3.375774422661405,0.8277465117427106
157.79,1.768826573866553,3.379635927318525,0.6945940644227921
157.89,1.770539309714752,3.380022512701081,0.7867832047942324
157.99,1.770460734298176,3.371938325553532,0.6637113807596153
158.09,1.773837797372683,3.375461638426548,0.6733500469100353
158.19,1.750253064185926,3.374625783403296,0.6202498801593803
158.29,1.752945411652425,3.378914443182017,0.6106297778566702
158.39,1.754251318708225,3.370152274709579,0.5271758867324862
158.49,1.754532061885496,3.368561376028079,0.5284199659880185
158.59,1.761825693545185,3.365466177796937,0.5349960442085732
158.69,1.768971622555771,3.367355654949898,0.5710215889149327
158.79,1.773430846736098,3.372495290260404,0.569795308246054
158.89,1.816791231540398,3.371733190625843,0.4847350558009073
158.99,1.809164978868863,3.346748642097615,0.4255533529123871
159.09,1.79950422165567,3.338733958040185,0.3749926577012485
159.19,1.795163789520116,3.326982216123475,0.3972347597097126
159.29,1.81165029503782,3.325699293956182,0.4876929485043021
159.39,1.815284959097943,3.329645110644837,0.4082721610027696
159.49,1.817487856586107,3.324329775411464,0.4530939036208104
159.59,1.818278026659485,3.320828453659151,0.4249346897405352
159.69,1.818282680134603,3.320841700618865,0.4076825128638568
159.79,1.816308303129555,3.309941844106445,0.515136115503387
159.89,1.815537159022804,3.303277257608421,0.5172850753887925
159.99,1.81054749880347,3.297339795484211,0.4457387571548896
160.09,1.80638433783299,3.284380990388419,0.3821614050329735
160.19,1.804941068073805,3.310103456012561,0.5221255316520855
160.29,1.80674847834159,3.311306155992402,0.4849461580186521
160.39,1.802980707980989,3.307649396352677,0.4719410341244307
160.49,1.803280251030793,3.305533226391533,0.4815906218844928
160.59,1.804520558017503,3.306445752653094,0.5140198140613819
160.69,1.803211690160506,3.301378993776979,0.5856437989268043
160.79,1.798989629282516,3.291391431473095,0.6334407979464028
160.89,1.795650812472746,3.285540220761909,0.6662129599927417
160.99,1.794205316129488,3.281775911909766,0.6888087693693714
161.09,1.793768895836043,3.282349553486706,0.6872697305824232
161.19,1.793173905479952,3.28082214940372,0.7785491171525624
161.29,1.786407060808571,3.276932906520239,0.7980643117496824
161.39,1.777018890108613,3.273519603610646,0.7063227433572951
161.49,1.767535836946002,3.266689328384527,0.7666668791235325
161.59,1.757820661382314,3.257700365716029,0.786535424233029
161.69,1.752710285520077,3.252162924998069,0.8746274985302218
161.79,1.755003131014763,3.25380218700045,0.8798241099256056
161.89,1.74760247296295,3.233418949017095,0.8466234299056019
161.99,1.735661748116047,3.22472024590837,0.8247362919417015
162.09,1.727638662051646,3.220380025477673,0.8292670418196718
162.19,1.722278696231365,3.214651120601386,0.8182028164727694
162.29,1.713469981567928,3.206724420600833,0.9046241747333811
162.39,1.712151571856489,3.194930921483928,0.8077573728942005
162.49,1.709360906406113,3.188129242511912,0.687887678237767
162.59,1.707786854796735,3.185095350523683,0.6436228510376628
162.69,1.708885149144131,3.1857344728251,0.6150874072359379
162.79,1.711025691811325,3.188052139216241,0.6573927693949669
162.89,1.710971985126755,3.189269021760407,0.694262236519839
162.99,1.704733875930007,3.186092542113852,0.715084251527444
163.09,1.693908921364692,3.177435016256423,0.853299001110957
163.19,1.680847250548512,3.167287220087271,0.9918856623110628
163.29,1.67058490451309,3.152502428955832,0.653347069150632
163.39,1.660981573214592,3.139631213700683,0.3093439048400689
163.49,1.650808776856387,3.132838112884629,0.2300916531655642
163.59,1.628965386469956,3.130068046979382,0.3095616896373843
163.69,1.624775975396151,3.128374587359831,0.4009285719508373
163.79,1.617022859613154,3.124317003398149,0.4122522117222439
163.89,1.611741144097354,3.12213591228479,0.9375461534482848
163.99,1.608170727171997,3.121347500771336,0.9931506257812773
164.09,1.604494735350571,3.119883192067192,0.8565308808930802
164.19,1.600020802456795,3.117153527803191,0.9353881566981948
164.29,1.590333600229275,3.114423616301413,1.320481778158764
164.39,1.590243387262595,3.116005345153666,1.57216701027761
164.49,1.588037299595674,3.114936662837568,1.468170125024276
164.59,1.604329831017012,3.114524196050966,3.6501734049757
164.69,1.604500937820353,3.113648836616978,3.64363526271598
164.79,1.605696586047786,3.114302205112986,3.638768192495969
164.89,1.604674191825245,3.114689032598635,3.628778721850927
164.99,1.60294084007125,3.128617607418736,3.620256509967909
165.09,1.601933463207175,3.128583179771565,3.610732023829779
165.19,1.603859975602817,3.115712904242781,3.605246165482321
165.29,1.611133167402968,3.123525362132284,3.586269907914755
165.39,1.619962913187312,3.101689596382119,3.585386693194425
165.49,1.617496400519576,3.091192235343271,3.598966544499911
165.59,1.599031775974197,3.091755048235451,3.595515784572011
165.69,1.598773548453781,3.05706056547213,3.591423916592072
165.79,1.596591995669439,3.054920189997314,3.589289595333862
165.89,1.59383674892981,3.016113399813022,3.590019010100425
165.99,1.590564093256553,3.01336464877313,3.59291815198294
166.09,1.585360697472098,2.968116048119593,3.578092363573196
166.19,1.571739505671201,2.93951533336018,3.578503488540625
166.29,1.560717079412625,2.903051034727593,3.595903079028493
166.39,1.54915259706892,2.876909650358801,3.5938590730032
166.49,1.537308936784353,2.853260067694791,3.592344020034863
166.59,1.53868115193425,2.797471828871326,3.596670584449731
166.69,1.536116939395703,2.79426576168551,3.603660419835403
166.79,1.523104601510493,2.755770075146235,3.590276368723922
166.89,1.537966346436422,2.73469963167531,3.627507199072606
166.99,1.540796924801438,2.735455897125343,3.639509580315314
167.09,1.545369539421419,2.71872218797818,3.650247956928795
167.19,1.552642361740366,2.700561794936241,1.16307260195507
167.29,1.542143830876682,2.680383820414884,0.8338210158416748
167.39,1.57341767761079,2.704292983256569,1.378136924212955
167.49,1.582746818610232,2.693937726222575,1.302947871532661
167.59,1.593160312535788,2.684828488260178,0.5073541699978735
167.69,1.59091771261813,2.690788262783513,0.5626806008433255
167.79,1.606930299753214,2.683535258635481,0.6851216131350225
167.89,1.631813047367864,2.695613577600229,0.6296886758189033
167.99,1.653481847430445,2.712179540289098,0.9310928474670547
168.09,1.68399348329445,2.720913664313034,0.7840415759843787
168.19,1.712125750036823,2.744653228843143,0.8645279173427076
168.29,1.739396411386282,2.753066954378105,0.4956846322280354
168.39,1.765133157559638,2.772803061389062,0.3134338196655155
168.49,1.787213803102469,2.791090086892933,0.3572650819419935
168.59,1.817046264530875,2.821434100617483,0.3017486384197546
168.69,1.849044509018063,2.840739781829915,0.6995675434953158
168.79,1.871238876270282,2.857970839839481,0.291226827245381
168.89,1.895156667362491,2.877217016420565,0.3159424019061857
168.99,1.912265171071146,2.890579315827569,0.2433343156900678
169.09,1.931550312111108,2.906808027008812,0.286782948008249
169.19,1.954300525747639,2.926125976121176,0.7871154996618055
169.29,1.969903839268976,2.937511297995206,0.4131442045012739
169.39,1.987607734273632,2.949109699122348,0.4747500219263284
169.49,2.0027129626617,2.960348146719722,0.5377743353303795
169.59,2.027085647417064,2.971674866507418,0.5007347617301113
169.69,2.046668615274903,2.988080394395124,0.2613680992650271
169.79,2.063728476799108,3.00318970807137,0.2406247861014129
169.89,2.078366067503022,3.015175092217052,0.3580111099996576
169.99,2.098989890159061,3.05379864453716,0.2601934611958444
170.09,2.109599768391957,3.062674073747415,0.2735007416104075
170.19,2.110881142294664,3.063657733101796,0.3587810720124884
170.29,2.105087080973452,3.058138420735192,0.309638527486288
170.39,2.09318372325145,3.046949278114403,0.3972077372349703
170.49,2.067423866206596,3.023182005168671,0.3057074032071826
170.59,2.035067423694967,3.005584564221886,0.3568743202253905
170.69,2.015079952156464,2.987950958643943,0.3319422602219639
170.79,1.995047979560686,2.969445212215456,0.3773439062520671
170.89,1.970934509328026,2.948106240699826,0.3680366909228799
170.99,1.945677573893099,2.92561643028323,0.2924259230069435
171.09,1.897508375778358,2.883116259547772,0.3230495819033446
171.19,1.866319119507306,2.857090182416019,0.371121850347296
171.29,1.834253891408242,2.831435646318758,0.3124680916262097
171.39,1.805291726602738,2.818631525779962,0.6281158506092297
171.49,1.776928008972394,2.79590209399101,0.6291454923809155
171.59,1.746387004883988,2.769648967211977,0.5951059839167532
171.69,1.737163703602878,2.750559278593789,0.5999460049084183
171.79,1.71407802331266,2.733338360767771,0.5081274015266418
171.89,1.690031091246668,2.716534350551542,0.5873758838294075
171.99,1.674224293040086,2.707234943110429,0.9296750928074695
172.09,1.654988429285242,2.696440809665374,0.9543063511607466
172.19,1.640803372663776,2.687045825026796,0.8649669238750702
172.29,1.632908960604004,2.677410408063066,0.7622508461203755
172.39,1.629447482535718,2.665952970633864,0.7406761233196687
172.49,1.623849687495559,2.646469245614701,1.043509413430761
172.59,1.619244465633395,2.629714893967368,1.035662521823868
172.69,1.617150804636082,2.629904123322249,0.9132237291074378
172.79,1.592238655564597,2.601239995573744,0.8238022466541421
172.89,1.588518667998343,2.591910006610354,0.9573340717551605
172.99,1.587502054837856,2.592040292875181,1.038313486212271
173.09,1.587245378329941,2.564709913406781,1.13560420374101
173.19,1.588016519114011,2.564905076274055,1.179067052871058
173.29,1.589089675317167,2.544827236632284,1.173580022440914
173.39,1.592456591776944,2.546773385528375,1.162481830967438
173.49,1.600593714225968,2.539826629220414,1.412790468346187
173.59,1.608907026162284,2.539881430231421,1.570095695373281
173.69,1.619951877831216,2.539209223021803,1.446345119087929
173.79,1.629716832942747,2.532267301822317,1.177695382355929
173.89,1.638911287966828,2.537280041957875,1.134801890982241
173.99,1.652663486983222,2.536353909157541,1.177268134157274
174.09,1.664770472681699,2.539299309387068,1.3768532630182
174.19,1.678114549231455,2.535377430011788,1.303653507586397
174.29,1.699059844908736,2.544771741268431,1.215553679270926
174.39,1.715654727439755,2.555828013274547,1.271802147056006
174.49,1.736484394826187,2.569993519214369,1.314304419985518
174.59,1.764302773939205,2.590970062714656,1.219978187876263
174.69,1.791092026784894,2.611939616921779,1.257689053362439
174.79,1.822221362826318,2.644012281503036,1.308527081369399
174.89,1.850309818016416,2.666762137398616,1.230504614974354
174.99,1.873415505974755,2.686468662597231,1.19517011364452
175.09,1.900333520789621,2.711054336154618,1.216371591356398
175.19,1.918997042725399,2.727837626413602,1.068508179137619
175.29,1.936277108016904,2.744324939993848,0.9361380047573729
175.39,1.956076209895786,2.764523962053228,1.026676546274917
175.49,1.972228585303906,2.782552488679439,1.045143480725379
175.59,1.993915331120909,2.808103484818901,1.32352411306831
175.69,2.024441988419621,2.864757722469225,0.9618988454400719
175.79,2.057772605618252,2.896159435565982,1.433217838939534
175.89,2.101910332011542,2.94788603891383,1.324800365653772
175.99,2.140156341289233,2.990744646975823,1.30635179197484
176.09,2.17321456244858,3.027460305092588,1.27054746034284
176.19,2.210732220563274,3.069163246985771,1.352270779401954
176.29,2.237462310160304,3.09852636087071,1.918516275049062
176.39,2.259339264045249,3.122151975939825,1.56659892844015
176.49,2.275611272530202,3.14067981297824,1.540209442079007
176.59,2.28193028996379,3.1476477224067,2.117340270190422
176.69,2.290187951564882,3.154947669641722,1.792034352139473
176.79,2.293380602880776,3.157719083471728,1.733225956165088
176.89,2.302283833312574,3.162617029340566,2.182689028046977
176.99,2.304233527815973,3.163787538040023,2.13126273290663
177.09,2.308465781105643,3.168264955641197,1.565250500469521
177.19,2.308474225916637,3.168241525366167,2.123218297871312
177.29,2.306405879886176,3.166087259530934,1.731758222047182
177.39,2.306518428043641,3.166503900800418,1.668544842230182
177.49,2.305158583324874,3.165059176701461,2.147322922270302
177.59,2.303187430276371,3.163437499986055,1.780096153033237
177.69,2.307256122030426,3.168803811571447,1.571380369628861
177.79,2.31690561202223,3.181594083944926,2.143459476783646
177.89,2.322852339171602,3.191599448715951,1.757249220067907
177.99,2.328356955383929,3.201139387950171,1.707505163138613
178.09,2.34339131418139,3.220369521260924,2.278220175951541
178.19,2.351150976128602,3.231466293895965,1.848709565424685
178.29,2.356315474865572,3.238987455523237,1.693107732389556
178.39,2.36343595606438,3.247223023747774,2.223538261841352
178.49,2.365199031476305,3.249941644070331,1.812618257553231
178.59,2.381264531550334,3.266962583275692,1.987568145684726
178.69,2.384297753089716,3.271758462277887,1.556290764751987
178.79,2.378593112662029,3.270032723876179,1.661209049989607
178.89,2.366455112880912,3.26690157072744,1.179793663369535
178.99,2.362766447816083,3.264116172066111,1.489087700414157
179.09,2.363405970176801,3.264768635415687,1.848544786163406
179.19,2.363138737957688,3.265565861361799,0.9394994497983814
179.29,2.363629481850548,3.266326997995963,1.129921675913631
179.39,2.363473542408848,3.266173315403544,0.5690110002445469
179.49,2.363414881460459,3.266115007859389,2.243210536336301
179.59,2.363454165862074,3.266640994764419,0.786263961950338
179.69,2.363584993409297,3.266888974862508,1.026716347246189
179.79,2.363448395521836,3.266756738735427,1.245076247223545
179.89,2.368360469500173,3.26713364435758,1.362740736249333
179.99,2.368604310314862,3.267529870810594,1.148338744437731
180.09,2.368666693212035,3.267592655213414,1.062998238957132
180.19,2.368579859778796,3.267669197530003,0.2793953562777532
180.29,2.368757021979026,3.26797203774911,0.485398179083681
180.39,2.36887068953755,3.268082344493689,0.5126370889909652
180.49,2.368724696049421,3.235613700712389,0.4435270790692137
180.59,2.368814015823103,3.235949623367781,0.5384598208644709
180.69,2.368816859537971,3.235948734090643,0.05844540082853058
180.79,2.368976466826088,3.236689464157297,1.316013697049369
180.89,2.367069564332311,3.236572635748953,1.329889611067613
180.99,2.367088149454829,3.237294634580559,0.815307381682238
181.09,2.366984643898129,3.237189337197954,1.11637644665534
181.19,2.367064785561235,3.237934922681655,0.9456367073771157
181.29,2.366954777144255,3.237822201282416,1.091153471632154
181.39,2.366909234519497,3.254185752611775,1.314469349476534
181.49,2.367000425664724,3.254278282680346,0.7871582433939318
181.59,2.367050519125908,3.254327649965246,1.27805833508828
181.69,2.366988197099497,3.254266098286814,1.07133304213591
181.79,2.366999931716809,3.254279722237491,1.239145341354258
181.89,2.366926121831217,3.254204809374137,1.4507401750112
181.99,2.358300384232438,3.254224475253418,1.569442676776704
182.09,2.358293578285887,3.26771367162063,1.428349738382021
182.19,2.358334589660566,3.267755365155379,1.574310065474925
182.29,2.358281868380319,3.267704748234946,1.589322601890964
182.39,2.358298502637226,3.267721189008333,1.58626559155049
182.49,2.358282984957005,3.267702462398168,1.180697828104134
182.59,2.358331508697193,3.267750247588765,1.237750747358946
182.69,2.358259855903359,3.26768086599437,1.240102845954129
182.79,2.35826354392149,3.267785697597366,1.299051584604451
182.89,2.357599759639491,3.267736927422543,1.222964248146367
182.99,2.357641209816013,3.267774289048249,1.477180681146482
183.09,2.357568670620361,3.267705208969656,1.369857586618552
183.19,2.357622242690463,3.267758483442151,1.566476401819963
183.29,2.357616677250915,3.262327508015383,1.566128121665035
183.39,2.357614793102789,3.25982798716298,1.611217230081208
183.49,2.357634901463525,3.259848646950301,1.590053625919101
183.59,2.357564183058589,3.259778550828004,1.687961115200958
183.69,2.357642409243109,3.25985584803478,1.550852878417025
183.79,2.357480185497547,3.259691578872772,1.636527182249569
183.89,2.360761592286645,3.259611973808105,1.53994901849557
183.99,2.368499490588904,3.259713059545062,1.632981056402345
184.09,2.368494586858393,3.259708353641798,1.538179553969127
184.19,2.368428194929834,3.273024804473394,1.243008990029792
184.29,2.368559718073877,3.273158234395438,1.519720173829446
184.39,2.368579155277497,3.273180949660494,1.656414296191161
184.49,2.368527466712598,3.273131825178314,1.663246661475665
184.59,2.368552469019315,3.273157646248982,1.582493823631786
184.69,2.368565561644784,3.273168297778716,1.606355258475507
184.79,2.36861683055595,3.273219896857864,1.51862959390875
184.89,2.368580709316655,3.273184441699235,1.547346628386679
184.99,2.371891577306061,3.27320668973904,1.460532212648456
185.09,2.371871782585441,3.273188535006381,1.556703262752037
185.19,2.371888331619471,3.273203942123541,1.63140681098457
185.29,2.371862811458161,3.273179668485517,1.623780208765562
185.39,2.371922834823596,3.253566798643797,1.689892005797133
185.49,2.37186971896725,3.253515124685006,1.503232462714655
185.59,2.371850584165056,3.253497759118825,1.552419575933514
185.69,2.371867017533964,3.253513632618476,1.610008307615778
185.79,2.371885291187483,3.253531490366572,1.61523566435312
185.89,2.371884435984334,3.253529227535182,1.606781408364422
185.99,2.36103390388938,3.253548911374927,1.564340846800621
186.09,2.361015689834118,3.253533431500697,1.500760167489749
186.19,2.361016375634557,3.253532455257447,1.50417091982553
186.29,2.361033694557698,3.253549236191597,1.544736753922592
186.39,2.361000415115103,3.262491034699169,1.582262848363892
186.49,2.361051375698873,3.262539304363706,1.466758911863243
186.59,2.361015860289071,3.2625056199708,1.559588559579367
186.69,2.361014579103436,3.262505495859002,1.368681646282107
186.79,2.361005498923895,3.262496022360859,1.471199081306391
186.89,2.36103286692056,3.262522845441328,1.507688604658311
186.99,2.38234827092788,3.262505758669019,1.61093180761789
187.09,2.382342945472083,3.262500074989515,1.592763604386882
187.19,2.382358440241007,3.262516177197236,1.496128551257254
187.29,2.382353769940015,3.265334736974391,1.482899017549913
187.39,2.382379645771397,3.265359541766557,1.602421412241966
187.49,2.382395578669211,3.265375809908273,1.541053367924433
187.59,2.382359105562724,3.265339488940886,1.59343221850768
187.69,2.382380308909001,3.265361826991976,1.304659269127534
187.79,2.382349467875234,3.265330816799104,1.578103778768671
187.89,2.3823443925253,3.265325649052987,1.624628835662102
187.99,2.378534423855943,3.265342796381262,1.596028414875475
188.09,2.356227123126208,3.265344666219028,1.57707263249878
188.19,2.356224439300445,3.265341777967528,1.587410528327154
188.29,2.356214448801152,3.267875437752244,1.516444386360938
188.39,2.356233245649383,3.267895062571446,1.565053435527376
188.49,2.356230256736228,3.26789244561399,1.489529089453367
188.59,2.356226728913881,3.267888812102391,1.546953177607296
188.69,2.356221145539031,3.267882831585565,1.521276059787242
188.79,2.356228221220035,3.267890596875107,1.546773228873697
188.89,2.356223863621783,3.267885287619511,1.62879911238402
188.99,2.356212189844654,3.267873222343099,1.437943808100576
189.09,2.356219978394272,3.267882172810149,1.513733181419202
189.19,2.36565645836373,3.267874712916837,1.637459334749886
189.29,2.365669720766205,3.267886299882645,1.35785250683871
189.39,2.365664279225716,3.267881863829233,1.441714930177282
189.49,2.365696814422829,3.267914285941362,1.587285438221202
189.59,2.365695633962671,3.2679136207982,1.451956585175957
189.69,2.365713074291419,3.267930728961163,1.531607829300804
189.79,2.36572752710808,3.267944888234479,1.698327406565838
189.89,2.365686161259113,3.267904620279939,1.631418144607937
189.99,2.365721056836532,3.267938994075875,1.596937233300572


==> data_moving_stats.csv <==
theta,rse_mean,rse_std
7.16197243913529,1.177967831454281,0.8349427507921878
21.48591731740587,0.9650153551611118,2.028859539364846
35.80986219567645,0.3628145136300205,0.2389771021290172
50.13380707394703,0.2836513190252649,0.06369790316459333
64.45775195221762,0.2465425744340753,0.0628732378318322
78.78169683048819,0.1488283643059322,0.06110075113824334
93.10564170875878,0.2879451978236478,0.1098643549094435
107.4295865870293,0.2458535206673697,0.08632893304280674
121.7535314652999,0.2200437568590628,0.0341634838109507
136.0774763435705,0.3811145709515785,0.2730418201341909
150.4014212218411,0.7676931886755657,0.2320738737690879
164.7253661001117,0.5268006400850656,0.1623062918522835
179.0493109783823,0.4030928256872707,0.1479314967161919









==> data_moving_time.csv <==
t,theta,rse
0.09,4.269359764566125,1.222600092756954
0.19,4.235763383264052,1.096601155317352
0.29,4.265236787931539,0.9210281236004284
0.39,4.276838553792738,0.514307738818461
0.49,4.284773293770432,0.4847673820725971
0.59,4.213270455022563,0.9098010564960515
0.6899999999999999,4.171602296425592,0.8269308253121856
0.79,4.17002381567953,1.200985120259567
0.89,4.109837982998519,1.375325360505595
0.99,4.04625316970753,1.258848751971752
1.09,3.996808965964683,1.200943032919024
1.19,3.90090078614293,1.035597906607755
1.29,3.794144861774283,0.8017306841106119
1.39,3.767152344075744,0.9587647177357675
1.49,3.775971462142832,1.175647696478298
1.59,3.792059391137943,1.253060737993128
1.69,3.850826413237579,1.285307632047757
1.79,3.811697831585234,1.265189100353357
1.89,3.801446552504546,1.22801376116741
1.99,3.798587466678764,1.011594661885823
2.09,3.803162821906074,1.033630205380057
2.19,3.808185848493137,0.9061018419312754
2.29,3.803175696261889,1.077622826754223
2.39,3.727455004932453,1.095303043320528
2.49,3.717835399582393,1.191442011268005
2.59,3.739604496297674,1.223365180931378
2.69,3.734155233732342,1.283500415062688
2.79,3.733482525105861,1.115832149389323
2.89,3.733966795646653,1.05527701895343
2.99,3.734117874930221,1.13351041881893
3.09,3.734200466710973,1.049319319860543
3.19,3.734064556323535,0.9853099414923463
3.29,3.73407602858564,0.9265501250573259
3.39,3.794782021451128,0.9619093792611554
3.49,3.794385003247442,1.093758777440523
3.59,3.794654704319092,1.113368130382479
3.69,3.733655852424112,0.9786585005606069
3.79,3.73370895849401,1.053905455832099
3.89,3.733522879958159,1.133975932112053
3.99,3.733354419231051,1.036514069142692
4.09,3.73354221078947,1.86778891333517
4.19,3.733487814313412,1.66855574472878
4.29,3.733340568769449,1.148060051855823
4.39,3.733455898688376,1.139880932955419
4.49,3.660669961508066,1.049181105268763
4.59,3.660634137094843,1.158806448929947
4.69,3.660527894577549,0.9315936594021368
4.79,3.660564485857341,0.9381073375903887
4.89,3.660429413431515,1.054120847250975
4.99,3.66056473200827,0.9634006985227269
5.09,3.660413067729535,1.006604844768716
5.19,3.660411349243287,1.231518638452193
5.29,3.660650393562837,1.211702146486435
5.39,3.729015804337931,0.9561687061780766
5.49,3.743902001293069,1.023710551981031
5.59,3.829520257931692,0.8278415543290323
5.69,3.82958508571549,0.5363054663765552
5.79,3.829520538014569,0.9053789958173585
5.89,3.829570744450311,0.8348427718264736
5.99,3.829593285424678,1.074771929473699
6.09,3.829718957701705,1.086480985521992
6.19,3.82973798850868,1.035063066883725
6.29,3.829460674059901,0.9581357296935319
6.39,3.829603854053284,0.9384622267482327
6.49,3.811716051865659,0.9920808878231292
6.59,3.81167172430946,0.9686531307047168
6.69,3.793781139546189,0.9800742916134261
6.79,3.793697917147259,1.081002567880632
6.89,3.793860583781937,1.080239355868602
6.99,3.793914538451588,0.7654005547599034
7.09,3.793874016512439,0.727064543875709
7.19,3.793765998469223,0.7247508513687539
7.29,3.793874040949952,0.8133970518010654
7.39,3.793834300802794,0.8223652193735509
7.49,3.755888448943953,1.032378433904526
7.59,3.716132084371031,0.9943923939670241
7.69,3.716116937296694,0.9878217853292804
7.79,3.71609548321895,1.155346175231227
7.89,3.715917134856477,1.278140338831536
7.99,3.716082982291933,1.090399687956918
8.09,3.716076884443132,1.182079639519615
8.19,3.716142419053023,1.265031788832887
8.289999999999999,3.716212569033443,1.346644977406328
8.390000000000001,3.716027163229092,1.226859772757632
8.49,3.715760307522523,1.379095408561006
8.59,3.751688084028495,0.5623215143231322
8.69,3.760124525937695,0.3715226680304967
8.789999999999999,3.768179507606028,0.3805705492416249
8.890000000000001,3.769813874302969,0.5960448266559213
8.99,3.770076499637389,0.0741215639395252
9.09,3.770020101608159,0.2310795976253906
9.19,3.772150805415416,0.9341814759567838
9.289999999999999,3.772720680667698,0.0460905079840675
9.390000000000001,3.772731116674179,0.3703680208626809
9.49,3.772713496733388,0.6333957925991861
9.59,3.781871366330045,1.126283738920091
9.69,3.777363911222011,1.268768068511216
9.789999999999999,3.776042455717013,0.3312325577984095
9.890000000000001,3.776194201182133,1.184054963540452
9.99,3.776001049560275,0.5749007791126127
10.09,3.775924974768329,0.5970884030558405
10.19,3.776864346586643,1.421468854207752
10.29,3.776923887299381,0.8272320960297087
10.39,3.775532462923021,0.1277686299708321
10.49,3.776227136491061,0.8829160885633129
10.59,3.784651292614953,0.4657563881251158
10.69,3.787543728675113,0.7856370961339856
10.79,3.802593039424652,0.4968498320124934
10.89,3.801505004207327,0.4562493548433002
10.99,3.801623265398822,0.8553132375291929
11.09,3.801845782364448,1.2324618227899
11.19,3.802580601507437,1.326336988587172
11.29,3.802297701379099,1.577260782080867
11.39,3.802021853683512,1.700627661449884
11.49,3.80247680743143,1.721873658670152
11.59,3.812534312224431,2.171989927070962
11.69,3.81583008857713,1.909434010550308
11.79,3.815778705618474,1.805695040702858
11.89,3.81605782765971,2.082877907220174
11.99,3.854603543938782,1.942773238538331
12.09,3.883045953360615,1.863428331965878
12.19,3.883544460316155,1.763890754072296
12.29,3.884366142922027,1.856492570795584
12.39,3.884310308659753,1.902669182972194
12.49,3.884721630899883,2.013574774243842
12.59,3.8856299107771,2.03520839664394
12.69,3.781060775087708,1.861388007241459
12.79,3.781374650446677,2.028875471264675
12.89,3.782325595667411,2.061294932421966
12.99,3.665103077591759,1.502237970375327
13.09,3.665136894900911,1.942344079617182
13.19,3.667532528761077,1.332910648412261
13.29,3.668752072863015,1.232149578407175
13.39,3.668712736157613,2.025767083980053
13.49,3.668773324503666,2.329766029893011
13.59,3.670600299453938,1.661970683831032
13.69,3.663109334964525,1.806367399890896
13.79,3.661100469318555,1.411943944987033
13.89,3.661082947980358,1.472820573625053
13.99,3.661370820958846,0.8666678892097981
14.09,3.661422038156263,1.232057767665568
14.19,3.661539533794972,0.5151956460241104
14.29,3.661306643860542,0.9181024494245403
14.39,3.66175343305561,0.695347090414061
14.49,3.663113144086002,0.03580724998754283
14.59,3.662977645540364,1.154547030062314
14.69,3.663022868632876,0.128166446124503
14.79,3.696080666627057,1.608966874013093
14.89,3.754227632382957,1.442029489761155
14.99,3.75414259286668,0.09527223310956742
15.09,3.754200636082727,0.3425026358677007
15.19,3.754228257471933,0.2405084235303312
15.29,3.754258603759144,0.1440154742786995
15.39,3.754144818773329,0.2093408068987342
15.49,3.75418549167569,0.1320714590024523
15.59,3.754144765090973,0.4248576955396474
15.69,3.754434051259854,0.4586648848228032
15.79,3.748547794401179,1.355766338907258
15.89,3.746526262727532,1.43281940447503
15.99,3.746601256790924,1.52121082252804
16.09,3.746568052030578,1.394452741194027
16.19,3.746542966756334,1.218920136485458
16.29,3.7466152569941,1.100672950075778
16.39,3.746757374889139,1.227420901194603
16.49,3.746789584307805,1.36970328937061
16.59,3.74655622938125,1.532824333667242
16.69,3.746524995885122,1.617777652132191
16.79,3.82628883412728,1.026837617489989
16.89,3.823014227300419,1.232646497485156
16.99,3.823199389511273,1.29844561061083
17.09,3.823284769289276,0.9623245747810399
17.19,3.823220575917509,1.257677554595483
17.29,3.823159875537517,1.196412124021889
17.39,3.823198043464411,1.160665457333826
17.49,3.823554187802016,1.064921450297056
17.59,3.823370672786459,1.166444351435729
17.69,3.780736808807666,1.003395274672753
17.79,3.780663700507351,1.133341911463587
17.89,3.641008077901758,0.8788925406203727
17.99,3.643213056797518,0.8782011779138854
18.09,3.643143995041839,0.7369956887971786
18.19,3.643062875856704,0.8070710628078941
18.29,3.642996247913092,4.403614270238646
18.39,3.643183243518702,2.325521991501421
18.49,3.643180611515238,1.198860193181898
18.59,3.643055148627159,1.261293617257276
18.69,3.653440705035783,1.177049619272293
18.79,3.653482508710981,0.7166461540994159
18.89,3.718665363445287,0.4177034440329385
18.99,3.693317397657816,0.9476018584729697
19.09,3.689946269716288,0.9603999776595561
19.19,3.689963961011993,0.6921671616585681
19.29,3.690048101211663,0.71430782716466
19.39,3.689937667902251,0.561554466876353
19.49,3.689990670238681,0.8076957087954635
19.59,3.691158340169253,1.318322885269746
19.69,3.691083543307881,1.491647704477467
19.79,3.689752409967022,1.540403303188014
19.89,3.690321022706666,1.725179978893463
19.99,3.795541367463205,1.765645738228849
20.09,3.814679708696725,1.719105026980793
20.19,3.812527252408042,1.833049338199421
20.29,3.812604158357186,1.994982208989409
20.39,3.811075963906815,1.962197753059998
20.49,3.812702409167621,2.099687791352855
20.59,3.812646228220804,4.403657653851119
20.69,3.812374898720143,1.956600746461823
20.79,3.813652996438247,1.674824014119702
20.89,3.811068844311538,1.506650142653931
20.99,3.78229022376879,1.697514494978746
21.09,3.77714300286205,1.820527320359809
21.19,3.777401746099217,2.214153812495264
21.29,3.757268764495081,1.765326535376037
21.39,3.757275908517177,1.826262881349359
21.49,3.779432280493344,0.2472207526668768
21.59,3.779997197887405,0.1602102944004517
21.69,3.778803001704221,0.4908689084247189
21.79,3.77903579636781,0.1384556064847286
21.89,3.777491348063261,0.2579548655942784
21.99,3.729523844396615,0.2017142583702199
22.09,3.718922451068164,0.5981552547686994
22.19,3.728513769392796,0.5511490588226979
22.29,3.727659412950727,0.7559720299661233
22.39,3.727034633567889,0.2234098102579858
22.49,3.725943986176902,1.122912926814263
22.59,3.724807823466662,1.158684785004976
22.69,3.722431119505838,0.2768726518627745
22.79,3.721439468673109,0.7185305692300985
22.89,3.721627417440347,0.986647360879556
22.99,3.552760648204672,0.7595774936686545
23.09,3.537406390009134,1.044527980173171
23.19,3.534921040990253,1.405825616478219
23.29,3.535527196519887,1.482092476737642
23.39,3.535665293837451,1.35181472717696
23.49,3.535889121711797,1.34229253693804
23.59,3.535767803176177,1.397208942792608
23.69,3.535767049666537,1.526840728435577
23.79,3.535866660393187,1.470936847183449
23.89,3.535884335470623,1.381660996421557
23.99,3.748493851118479,0.7336087679057025
24.09,3.690638992472155,1.10333656214029
24.19,3.690925471828673,0.986950186065631
24.29,3.690869227494066,0.8553420600231965
24.39,3.691261798278335,1.06565761527373
24.49,3.691414967120979,0.9063462815186863
24.59,3.691053027314818,1.030736454583213
24.69,3.691069767779634,1.109723841556919
24.79,3.691026411382739,1.07132667256872
24.89,3.691076823410693,1.219153127006823
24.99,3.664871017687239,1.300199132291977
25.09,3.68227156086382,1.452187348555962
25.19,3.682367832560838,1.49825384306782
25.29,3.682352379156559,1.375460443243501
25.39,3.682257156595277,1.120607380954943
25.49,3.682462170412707,0.7533958479939548
25.59,3.682651606407076,0.966692242738403
25.69,3.682749581933796,1.26752589029493
25.79,3.682805747553426,1.445962732470901
25.89,3.682524236272277,1.083193989387429
25.99,3.697026456592462,0.9759703942820206
26.09,3.696936783859333,1.136890064167948
26.19,3.68956682071738,1.175402912930985
26.29,3.689685574043353,1.066701123160312
26.39,3.689619908051027,0.5184943027133196
26.49,3.689302639186784,1.070014332947074
26.59,3.689320844709637,1.190623194393426
26.69,3.689354026223715,1.01772647047003
26.79,3.689115570055666,1.315904014830634
26.89,3.689148387129332,0.958900795750359
26.99,3.668451486379411,1.291907608641953
27.09,3.662608917270719,1.374966731334321
27.19,3.662488772012165,1.27231002843393
27.29,3.668455592725654,1.072564788064482
27.39,3.668568416636679,1.310573580275587
27.49,3.668552881335204,1.282826194006544
27.59,3.668574430304235,1.353084109267131
27.69,3.668534621111447,1.452388594352063
27.79,3.668623246773043,1.216296482107344
27.89,3.668564872329572,1.309609644590108
27.99,3.668596420601124,1.439338655561059
28.09,3.649441680445809,1.212975762505334
28.19,3.649416664239077,1.326906017799941
28.29,3.647305759055162,1.286789623780281
28.39,3.647306374840237,1.225144454725588
28.49,3.647457395509686,1.245080165655066
28.59,3.64696864852379,1.162965942106823
28.69,3.647274511288344,1.284654461232788
28.79,3.647368130360705,1.311950002771628
28.89,3.647372400477542,1.352853142352467
28.99,3.647354321899656,1.303444781957285
29.09,3.644800111803089,1.525541787020622
29.19,3.637364453411627,1.717983808091394
29.29,3.637404570318047,1.502481222502081
29.39,3.612521708324686,1.352145929586563
29.49,3.612451803825261,1.234076283802465
29.59,3.612674526960789,1.359412591303652
29.69,3.612343428353302,1.035921627950849
29.79,3.612408654713172,1.06609980538121
29.89,3.612650801025501,0.8668967026475488
29.99,3.612479266630512,1.078544879071057
30.09,3.612352162349977,1.054003394746232
30.19,3.653747236706474,1.105143069282079
30.29,3.694711485161414,1.096068108321495
30.39,3.694629967790615,1.211790460224512
30.49,3.694703622786271,1.068968556403625
30.59,3.694626449751199,0.9414805070186765
30.69,3.701204658482197,0.946199284978
30.79,3.713594974047123,1.184570155757825
30.89,3.749131730047822,1.191611348362433
30.99,3.811234865712124,0.8564632456425713
31.09,3.899734281215904,1.38447721790735
31.19,3.983044025496594,1.479868060128396
31.29,4.108558375379041,0.9987245935587064
31.39,4.264064548020247,0.9712162912871027
31.49,4.452222709635205,1.093820388049014
31.59,4.664122365855435,1.063163277370711
31.69,4.902770578121177,1.297148027093931
31.79,5.142388680757429,1.175220249110982
31.89,5.388157684582253,1.190516775493078
31.99,5.630426795375676,0.9546364016018763
32.09,5.893540973539279,1.051552865923424
32.19,6.152743230207347,0.9477852296876242
32.29,6.170302341497313,0.9625780223761385
32.39,6.374569336770663,0.8877264265854325
32.49,6.650206453347713,0.8350774111203121
32.59,6.93425458320406,0.858236197657784
32.69,7.227850714495347,0.8393241687108169
32.79,7.529456457495002,0.8146036497221052
32.89,7.848522860568798,0.7389591613988659
32.99,7.848826612719933,0.7533882965529268
33.09,8.462936573001564,0.7483327143248087
33.19,8.781057600977574,0.7417660357469031
33.29,9.297841319373392,0.5581142082644741
33.39,9.578875037704696,0.5612296310530978
33.49,9.877714917174169,0.5605375357791671
33.59,10.1783689353467,0.6020451579828133
33.69,10.43247658036818,0.6520466862809764
33.79,10.68632401632415,0.6928017567451715
33.89,10.9450962754776,0.638826759804911
33.99,11.19653874310832,0.6855340237685263
34.09,11.4348217128567,0.5780394918706592
34.19,11.30513456457583,0.5792523820828313
34.29,11.49615458080207,0.6700374366828583
34.39,11.67719081668776,0.6174251777169271
34.49,11.68345644546151,0.5983306295024329
34.59,11.8202525549601,0.5532106792088083
34.69,11.95746749556511,0.6408054264216844
34.79,12.10640065647758,0.5822369818202959
34.89,12.25849195201352,0.520396871946709
34.99,12.41551596435982,0.4426833986281961
35.09,12.83880817532614,0.3396669835206949
35.19,12.97197431580892,0.3542324394549949
35.29,13.09203089737116,0.3389283950643655
35.39,13.19054969397127,0.4052499906277802
35.49,13.30501458812998,0.4929681925087674
35.59,13.40214687926547,0.4356367848571185
35.69,13.49287264362515,0.508991447387658
35.79,13.5710318316892,0.5156763561887895
35.89,13.64459298318443,0.4347769735359505
35.99,13.7051064189464,0.4444616465436916
36.09,13.75567673116569,0.4926198635900763
36.19,13.55332997195776,0.4614630249439687
36.29,13.57737053330729,0.4889530761955874
36.39,13.59435645571891,0.5159985270628841
36.49,13.63364868168349,0.5206099603585403
36.59,13.63375941186357,0.4725477626857941
36.69,13.63200149843605,0.474586224041599
36.79,13.62929500798384,0.4462802508806079
36.89,13.62954322014748,0.4887206837973074
36.99,13.62850973618291,0.4272341496829579
37.09,13.6308667238879,0.3759979364446362
37.19,13.6276099972613,0.4621576353738612
37.29,13.59885984883084,0.5479831060168369
37.39,13.59786709801043,0.4883263066913738
37.49,13.59992827652255,0.3913927157411542
37.59,13.60059657841381,0.4223960652961474
37.69,13.60090388676171,0.4866329408675732
37.79,13.60159962399447,0.5872935457545188
37.89,13.59968705559134,0.6412618296221538
37.99,13.59791516705554,0.5893859968048967
38.09,13.59513010572742,0.5909073879537103
38.19,13.59473930798418,0.5410539266846857
38.29,13.93528813639526,0.3885732784319825
38.39,13.93943824222934,0.3523011358348908
38.49,13.91952710721913,0.2995538556872394
38.59,13.91917128651512,0.3541517299512513
38.69,13.91896987991175,0.4693885291193231
38.79,13.9190257168886,0.3773432908881936
38.89,13.92077020883774,0.4318619514373142
38.99,13.91852278100099,0.431203877672812
39.09,13.92129578311999,0.5448409547483793
39.19,13.9194879384182,0.5151448684841765
39.29,13.75573181383108,0.4943087960687663
39.39,13.75587138133116,0.5177954739424934
39.49,13.78321041045997,0.2930613224750398
39.59,13.78362860792493,0.4582013070660023
39.69,13.78382191896471,0.6136459291629647
39.79,13.78055197041681,0.4300760485557287
39.89,13.78136266334104,0.5110302405982579
39.99,13.78339419279321,0.4622656276001694
40.09,13.79126449521863,0.5709581647440277
40.19,13.80630235517082,0.5371789017142059
40.29,14.60295953296417,0.5518591780735256
40.39,14.61138007656011,0.6098460010909772
40.49,14.63348044122184,0.5794884922317978
40.59,14.65296390173298,0.5202404794153184
40.69,14.68451863769931,0.4391061044066648
40.79,14.74403957783701,0.4440535411616303
40.89,14.84321492550234,0.4921996189134715
40.99,14.99744290231672,0.5103604307182825
41.09,15.21251134099208,0.499094248237941
41.19,15.48998618082793,0.447792968471582
41.29,15.73563374717171,0.4355695628048274
41.39,16.12902307108286,0.4561320222929915
41.49,16.57078324923478,0.4722509394993732
41.59,17.05629941621355,0.4703826794108222
41.69,17.56632349852492,0.3891714676234898
41.79,18.07568391498199,0.4009090109003398
41.89,18.60377070927412,0.3844906762292444
41.99,19.14769808121497,0.3184269371840533
42.09,19.69417637053474,0.3527279566660304
42.19,20.28442477952221,0.3332348689383548
42.29,21.16059492663203,0.2726049141064795
42.39,21.69658012762041,0.3024810882914903
42.49,22.17593885708242,0.2069814380805468
42.59,22.66513842092035,0.1792414449992154
42.69,23.16443532218259,0.2015493472678541
42.79,23.65894816129695,0.2326339936781739
42.89,24.13977794913027,0.2051691659749653
42.99,24.58728326875719,0.1985658189904913
43.09,24.94850767025463,0.1763011737376432
43.19,25.28024396540417,0.144486856584148
43.29,25.56298151473906,0.1146804148878444
43.39,25.80818812741024,0.149152917561223
43.49,26.28681219351656,0.1392491964491109
43.59,26.50760037291575,0.09964947457462442
43.69,26.75429847684797,0.0962004843471273
43.79,27.00738787383242,0.1158255573894292
43.89,27.29249555358985,0.1388074449368523
43.99,27.36776080810887,0.1267054607891152
44.09,27.43096204802528,0.1086726770019095
44.19,27.43622882978503,0.1172547876334849
44.29,27.43386982612846,0.1419157093072952
44.39,27.82655716652577,0.1640548861758342
44.49,27.82684200393154,0.1776427222832564
44.59,27.93828059815733,0.1811555777691943
44.69,27.98454364186528,0.1803240842204852
44.79,28.14442608526874,0.1642103019039529
44.89,28.14574242509093,0.1832019159029362
44.99,28.6191154518886,0.1577727590959077
45.09,28.96056326616697,0.1439456051181798
45.19,29.38818416429915,0.1364458801148534
45.29,29.87614169257917,0.1127233436249222
45.39,30.43877229203328,0.1359318239992594
45.49,31.35441944074628,0.1390216006660222
45.59,31.97216913450022,0.1337644368514537
45.69,32.47246206158925,0.1539989267896262
45.79,33.00704824512147,0.1555032514194513
45.89,33.48622170462949,0.1689170728068093
45.99,33.91850930402114,0.1578161321571671
46.09,34.31541820053386,0.1790226823848784
46.19,34.66341775304591,0.188863600594631
46.29,34.97236814383681,0.2230546988610155
46.39,36.12806438225167,0.2048234052429492
46.49,36.35910377138514,0.1536815600803431
46.59,36.55661808872519,0.1503212259190855
46.69,36.83062021526838,0.1797360318392274
46.79,36.89350418713314,0.1681098386189961
46.89,36.95497942734826,0.1742817942181996
46.99,36.9871998990656,0.1715236231904542
47.09,36.9949271598663,0.2199389470559861
47.19,36.98072406454147,0.2588348138820943
47.29,36.95361818525238,0.2694807872390648
47.39,36.91631619207885,0.2902634561040938
47.49,37.38750605123354,0.2900947205557355
47.59,37.1958076582097,0.2512220572421274
47.69,37.14219386830564,0.2711153626311308
47.79,37.09075104705794,0.2614657721284764
47.89,37.04150425527301,0.3037368320348538
47.99,36.99367064014974,0.3005018543013593
48.09,36.94572472596348,0.2827896911281791
48.19,36.90160580729065,0.2634079019178227
48.29,36.85568463749172,0.2689446314774649
48.39,36.81304381636154,0.230142411486697
48.49,36.86982757161866,0.2415801314162584
48.59,36.82062614812863,0.1750322928830308
48.69,36.79978527903192,0.1675982132129884
48.79,36.792763016578,0.1775992758500229
48.89,36.79454609013543,0.2017958885190569
48.99,36.79733775103685,0.1917191852389821
49.09,36.79670904780659,0.1852904619507136
49.19,36.79604777408235,0.177447088631131
49.29,36.79493826174274,0.1870137629942515
49.39,36.79224255039796,0.1982782179193885
49.49,36.7926320372389,0.1672935641367136
49.59,36.63571267365554,0.3445304588336241
49.69,36.48171570500627,0.3850984548297484
49.79,36.43947741216626,0.3513582633456681
49.89,36.28507503400315,0.3332888756179886
49.99,36.13579436404493,0.3051190627806704
50.09,35.98456132867422,0.3365965148766667
50.19,35.82374187890152,0.4420239926662158
50.29,35.82328343593462,0.3965259347491896
50.39,35.53680950137526,0.5283814014929649
50.49,35.39289035890777,0.5336457481230591
50.59,35.25889910590562,0.6170333518701151
50.69,35.04174098246879,0.5757839086757657
50.79,34.89804087507538,0.6303779896875491
50.89,34.59816534503805,0.6915244847761272
50.99,34.44556879484709,0.7559951848123573
51.09,34.32629418856734,0.7068076791257503
51.19,34.19413869468197,0.7086189217287137
51.29,34.06149322414958,0.7588859284977605
51.39,33.93101062038824,0.7714121464093541
51.49,33.8013897729147,0.7662896069793851
51.59,33.66659052753297,0.6864315147400968
51.69,33.54324377067593,0.6057852196156744
51.79,33.41533411732906,0.6562398655226176
51.89,33.35515416701168,0.191204327033719
51.99,33.35587197182983,0.1871408052288236
52.09,33.11000416346202,0.3263136865235596
52.19,33.07502577275067,0.3440327060236365
52.29,33.05097531313496,0.3677947074890129
52.39,33.0503530486737,0.376652941562472
52.49,33.04519403481011,0.3860894958339663
52.59,33.04159208442471,0.3728130107018033
52.69,33.0435242501526,0.3374819062809898
52.79,33.63341179461759,0.3090291847430799
52.89,33.72438429407662,0.3172353534835871
52.99,33.72575334680212,0.4020290565815628
53.09,33.72265187764604,0.451260875690136
53.19,33.71993919714514,0.4951329873979506
53.29,33.71894594092878,0.532658652457941
53.39,33.7161049655088,0.5720867422738539
53.49,33.7182341109278,0.4757332758109809
53.59,33.72299591650219,0.4213856815216253
53.69,33.72504080134083,0.4133234762832373
53.79,33.72690866379628,0.4687091459527436
53.89,33.15173268839748,0.4186875122320264
53.99,33.09032004033068,0.387908437808591
54.09,33.07910613151268,0.3272421021028904
54.19,33.02741766536352,0.3461832900321226
54.29,32.92948060518209,0.3016185147680271
54.39,32.7650872049138,0.2316979397121947
54.49,32.56137854088929,0.2071463690818113
54.59,32.35472883029008,0.2139838242838165
54.69,32.15436100514702,0.3969592536977182
54.79,31.99190923547904,0.4380550294212768
54.89,31.81012995947734,0.9181169323649945
54.99,31.74484981572425,0.9275962388301553
55.09,31.71702982193082,0.8756671212139547
55.19,31.69774640417453,1.4577779874991
55.29,31.85693824914192,0.5322661564951597
55.39,31.90718108034138,0.7700534664295172
55.49,31.97865449796984,0.8583756346110402
55.59,31.79436147125764,1.713410409597204
55.69,31.60601115790505,1.930811950423349
55.79,31.3137978338907,2.8998155761784
55.89,31.76430638120305,0.4398264874650711
55.99,31.16090634183445,0.6778705996854089
56.09,31.2660262722889,0.327452221610476
56.19,31.20719729900939,0.4464108861906687
56.29,31.24257479397026,0.3156445656814285
56.39,31.10463105428186,0.3762165030891517
56.49,31.14474921505539,0.5465500713243088
56.59,31.20294831833733,0.4821807542481523
56.69,31.41715009093394,0.4791290129527226
56.79,31.57841060143114,0.461868265589895
56.89,31.56932969080438,0.5909489998240112
56.99,32.43168103762579,0.3786462218346875
57.09,32.50351548615368,0.2501176143996822
57.19,33.04919022416745,0.284083873389635
57.29,33.0441160939997,0.3342608762173626
57.39,33.62269787298491,0.1984567843680823
57.49,33.95890145743418,0.1322311908132765
57.59,33.95464719442772,0.2754565995864999
57.69,34.44770680038344,0.2085164665711985
57.79,34.78806040156507,0.1835299271922428
57.89,35.04519461790872,0.2301602692188427
57.99,35.53708700178505,0.2067323618424995
58.09,35.8682097248902,0.1581017784354136
58.19,35.86739112012105,0.1126370601514547
58.29,36.36275422208689,0.0909704556537103
58.39,36.69778928278672,0.1491906916920172
58.49,36.69951659376434,0.2119999251655612
58.59,37.26139339746143,0.3301568121883477
58.69,37.60730362659023,0.4826275061629013
58.79,37.60950595344729,0.4104424512723211
58.89,38.18622133956845,0.5235246019366785
58.99,38.51385827779583,0.4205039495933865
59.09,38.51537136802597,0.5087813203846158
59.19,38.979834621347,0.5166749166735948
59.29,39.26818633140963,0.3674611622496679
59.39,39.2688201270511,0.5202610883367134
59.49,39.66657879933841,0.5421604702795161
59.59,39.90891010863103,0.4790704783118606
59.69,40.01607819909037,0.2990796843011849
59.79,40.01571167443952,0.3554325210175496
59.89,40.23841088008742,0.2580911073645951
59.99,40.23725841277291,0.2559157890305351
60.09,40.06927396413643,0.3215827108812239
60.19,40.06745973168329,0.3257763107521977
60.29,40.37133807962159,0.2111965835479421
60.39,40.54232585427712,0.1861762472853619
60.49,40.65235669356922,0.3370379361548408
60.59,40.81005104578675,0.4740881397355766
60.69,40.90536751640677,0.4249069248233267
60.79,41.00189878635824,0.343329009439627
60.89,41.02445918521473,0.3480942988097451
60.99,41.07732189136657,0.329806235529861
61.09,41.31011510534032,0.3541569550458748
61.19,41.38137183129627,0.4583482819227487
61.29,41.38126334657009,0.4408304535815867
61.39,41.50165341567069,0.4254871251496957
61.49,41.61420503277794,0.4466964015938784
61.59,41.69337868144246,0.4379573446219354
61.69,41.71486602162167,0.4034347202676241
61.79,41.71450156138083,0.4162140068926541
61.89,41.38746907348418,0.4886641143169612
61.99,41.41791758208696,0.4782482017644899
62.09,41.47918348205571,0.5305508344700671
62.19,41.57944783939031,0.5128665792278347
62.29,41.68599748330233,0.5520400099646062
62.39,42.01427389874744,0.5202402751652618
62.49,42.09390907747247,0.4576140901090374
62.59,42.46738872154589,0.4016348043788323
62.69,42.85964576766398,0.3642211841523487
62.79,43.15688810653385,0.310703729228403
62.89,43.14906947985012,0.2450008619310428
62.99,43.30998905841315,0.2416671234814317
63.09,43.40161832485997,0.2171594742008261
63.19,43.52269535478707,0.203265707851105
63.29,43.66089304659133,0.217369971297097
63.39,43.73433341406193,0.1633203989118965
63.49,43.59985893677147,0.1783818303299951
63.59,43.31193876526009,0.1525177895497614
63.69,43.0643536063509,0.1718677637787063
63.79,42.68528964863729,0.2342159506641791
63.89,42.23410725760406,0.1839972298423211
63.99,41.49699215172802,0.1135857095302342
64.09,41.08553027439838,0.2949105194514313
64.19,40.8064275015799,0.373131382011219
64.29000000000001,40.60509400211703,0.5627445805955466
64.39,40.45370234848026,0.5814862689142162
64.48999999999999,40.23238000338495,0.5614176192263777
64.59,39.92287232259034,0.752814207276957
64.69,39.70901006002974,0.4993567450278742
64.79000000000001,39.42379136990274,0.5075861592835629
64.89,39.20202042470459,0.4119679318515451
64.98999999999999,39.27604299923772,0.3802260942095479
65.09,38.66271899182119,0.3313439265084503
65.19,37.98853635536741,0.2695006724922378
65.29000000000001,37.22095095947451,0.3681872680928605
65.39,36.30430193219139,0.3826055728245971
65.48999999999999,35.43499812181862,0.2771492959819646
65.59,34.51205836484866,0.1937562761075774
65.69,33.5377289509963,0.2070586460503968
65.79000000000001,32.73758276506263,0.2372891972015906
65.89,31.83716186384451,0.1849119310982975
65.98999999999999,31.48097881399535,0.1673193952364589
66.09,30.38737907543555,0.218189457601514
66.19,29.43320511934188,0.2832664033989258
66.29000000000001,28.21308017591122,0.5037344260461998
66.39,27.26139018999084,1.07763246458687
66.48999999999999,27.38640556817054,2.898539020218657
66.59,26.05676406903884,3.841226785157876
66.69,25.93931965202852,2.707279827029307
66.79000000000001,25.53524313302752,3.746165576714256
66.89,25.46670351690149,6.996961589170012
66.98999999999999,25.04488426579833,6.158586966031958
67.09,25.27529209438974,1.860880528423152
67.19,26.12544199376881,5.161374559503101
67.29000000000001,26.38853185796079,2.268859737678604
67.39,26.37557135756912,5.497311158543948
67.48999999999999,26.01590950846659,2.794695149288945
67.59,25.37422564763543,5.202950623060572
67.69,23.79160681341745,3.121680311903397
67.79000000000001,23.36694199749096,3.942187857972729
67.89,23.03902278785202,5.265961552211156
67.98999999999999,22.83067389974717,11.72834694784635
68.09,22.252725045805,36.09831694977533
68.19,21.24499943948629,2.119081980491896
68.29000000000001,20.06122683883901,3.132903180334388
68.39,19.13889875989562,3.040406452263398
68.48999999999999,18.37035788045444,0.9612730881619017
68.59,17.40330458741171,1.472422620410666
68.69,16.27439599690138,1.797044177529311
68.79000000000001,16.11424237109659,0.763516347792886
68.89,14.79487131352725,0.3488785844357888
68.98999999999999,12.7539001875559,0.8015599957074928
69.09,12.34833168141194,0.8350276724218528
69.19,12.36767096482935,0.2481269307358376
69.29000000000001,12.61352659693155,0.2871055458022558
69.39,11.58673678060474,0.6801381488654463
69.48999999999999,12.32161090425661,0.8241930865522588
69.59,12.54775977940314,1.316351053069743
69.69,12.33904908831234,1.08796586284998
69.79000000000001,12.07557635888142,1.143388498777066
69.89,13.04679948598269,3.650295078709809
69.98999999999999,11.76913182541233,1.086304892516069
70.09,11.56300187834575,3.678667531169856
70.19,12.01889294683244,0.8658929553471729
70.29000000000001,11.95175812945396,1.29655744842532
70.39,12.01572816669416,1.171810988178087
70.48999999999999,12.09073837335368,0.8530158705335232
70.59,13.41464304860001,0.9532161774493721
70.69,13.56433007721001,0.2803637693285866
70.79000000000001,13.60570841305078,0.3467415529096038
70.89,12.28861020290812,0.3937524973500837
70.98999999999999,12.29839473103439,0.4883188672695958
71.09,12.30975348131544,0.2870006713215209
71.19,12.99476884823897,0.6174631813270022
71.29000000000001,13.16020899392939,0.5643122012763404
71.39,13.18073620988206,0.9407374090828772
71.48999999999999,13.20779735970679,1.212501585416902
71.59,13.2485739521571,0.8833847130597191
71.69,13.31478754972173,0.8167738279846303
71.79000000000001,13.54955934649501,4.043739328966431
71.89,15.1400840069149,2.654002025019289
71.98999999999999,15.12126496336041,2.929781491631458
72.09,15.66465531956245,5.027793213344999
72.19,15.70290485103272,3.731063761761511
72.29000000000001,15.89034409582118,4.346558438278445
72.39,15.8897737859864,2.719166807582081
72.48999999999999,15.79033732443096,9.150692346842705
72.59,15.70178001571341,5.24657725294764
72.69,15.49193407753804,2.92294035511309
72.79000000000001,15.05247861821139,6.180837911951297
72.89,14.70460007733291,7.729531277722444
72.98999999999999,12.79904168280708,0.2767236274242656
73.09,13.5679819887851,0.4506205514311049
73.19,13.88454009939659,0.4522561218887802
73.29000000000001,12.68029632398794,0.5563768878656398
73.39,13.71162946058515,0.4466330067742355
73.48999999999999,13.67439284872348,0.3173139812855466
73.59,13.67244702680957,0.4855757493356211
73.69,13.68469631972193,0.5180719577537403
73.79000000000001,13.68993900377112,0.3124676391147591
73.89,13.67703375777149,0.3951580742301695
73.98999999999999,13.71106167089507,0.4723593894508977
74.09,13.72813385654972,0.4780160522443872
74.19,12.591021525326,0.5743539439873652
74.29000000000001,13.61067819396786,0.5347771911605304
74.39,13.69986884900758,0.3414740175400951
74.48999999999999,12.88846622381265,0.30520460602467
74.59,14.31037589370889,0.3922489528681054
74.69,14.58940417488769,0.4745122978679258
74.79000000000001,14.77212513620835,0.4517373640568426
74.89,14.75486552181511,0.8000890625322334
74.98999999999999,14.58298804241313,0.5620158813835295
75.09,14.36531121831576,0.3955856277770107
75.19,13.50086125019485,0.3197041720060592
75.29000000000001,13.22208537777258,0.3484991763947642
75.39,13.20156109471592,0.3963038440108756
75.48999999999999,13.22373204042113,0.4713572002854781
75.59,13.2638549985056,0.4472754060937026
75.69,13.32662642796821,0.658379475665642
75.79000000000001,13.34260505883879,0.4497251776731294
75.89,13.29879993912401,0.6845259514489536
75.98999999999999,13.19440405859038,0.7270073292612976
76.09,13.03919387463997,0.3450101770499899
76.19,12.93425369441222,0.4163496264049383
76.29000000000001,12.7876123848589,0.4989578460782712
76.39,12.81031105119906,0.740998921564047
76.48999999999999,13.30067669464648,0.8239643356146804
76.59,13.34488933685712,1.074325832110387
76.69,13.29963658405995,0.9947745743990914
76.79000000000001,13.27216065120359,0.9782464827759626
76.89,13.24420494685177,0.7296253866241021
76.98999999999999,13.20944783073104,0.617190738156296
77.09,13.19081651639396,0.7171798894710731
77.19,13.19763779513116,0.4494092377278354
77.29000000000001,13.22346729315455,0.5312658275469394
77.39,13.25727565767947,0.608735301782665
77.48999999999999,13.25418906853922,0.3404399886323778
77.59,13.05102807134025,0.6660028979686227
77.69,13.02419974660668,0.4609071318439853
77.79000000000001,13.02418655478507,0.5585286814929147
77.89,13.04903153321785,0.6529865153999179
77.98999999999999,13.09287857447707,0.6934389279203002
78.09,13.02976919320842,0.9448386135710212
78.19,12.94569002104761,0.9020889823846074
78.29000000000001,11.73924049063969,0.9013002551383766
78.39,12.66001822838409,1.029544645336141
78.48999999999999,11.01696769904463,0.8447757772488136
78.59,11.80349823684976,0.8103825271316109
78.69,11.82498016958789,0.463152018647896
78.79000000000001,11.97796241946764,1.350857681625055
78.89,12.10597393185374,1.096925811141745
78.98999999999999,11.20900069880788,2.843096969457413
79.09,12.33535859997072,4.396257983686281
79.19,11.32933779343717,7.074875537381653
79.29000000000001,12.65723631366712,6.403726833129932
79.39,11.65179975943239,5.842616586220842
79.48999999999999,10.44683216377789,5.751364403713859
79.59,11.04628347266624,3.25907131014275
79.69,10.97490433153652,2.355225595238153
79.79000000000001,9.697844363949555,0.9958798191129462
79.89,10.43345984921629,0.5003356876046774
79.98999999999999,11.06168432511492,0.3047386833029779
80.09,12.72989114745534,0.2845946411617987
80.19,14.8374603246341,0.3813833141896371
80.29000000000001,17.40099023432148,0.3757886214355718
80.39,20.12021926766725,0.3511295979583018
80.48999999999999,22.11372827774263,0.2083180429057792
80.59,24.12257022221927,0.1973253059840024
80.69,25.53685460413876,0.1651688358140077
80.79000000000001,26.69656573450797,0.1703158581589779
80.89,28.1198533788622,0.1514201206225935
80.98999999999999,29.04784876453686,0.1755003362799249
81.09,30.21274848068679,0.1697462092194802
81.19,31.29935798522611,0.1623488581186042
81.29000000000001,32.29410631615263,0.1878759416925042
81.39,33.6347069988546,0.196770318804051
81.48999999999999,34.6247065999189,0.2025619284192679
81.59,35.44140149472084,0.1853701126541442
81.69,36.21925727967309,0.1904967102490424
81.79000000000001,37.05751073714229,0.153337565312091
81.89,38.01880569834151,0.1666933043564479
81.98999999999999,38.65733199786957,0.1959319963853106
82.09,38.88003977908458,0.1187151488158642
82.19,39.19017494697448,0.1856017862026643
82.29000000000001,39.06912227294364,0.141154569398465
82.39,39.10697749367151,0.1474735738322699
82.48999999999999,39.07236208801658,0.1417026236501486
82.59,38.66349807461125,0.1252432021196094
82.69,38.84429773324389,0.1027286929201121
82.79000000000001,38.84392300711941,0.1394300870008365
82.89,38.66095826088549,0.06474418867252177
82.98999999999999,38.61954746438762,0.1071660850474653
83.09,38.75191410036407,0.1913127388224563
83.19,38.61426418053443,0.09736028326551072
83.29000000000001,38.43992547000191,0.1326851590917463
83.39,38.39148735204384,0.1566834224184887
83.48999999999999,38.01179878903451,0.1034885050919738
83.59,37.73026532227738,0.09463817346574052
83.69,37.62942535482119,0.05807815628117554
83.79000000000001,37.09150878260354,0.1063336711540639
83.89,36.87161328818215,0.1653399546936091
83.98999999999999,36.89662439169362,0.1558622028317122
84.09,36.56420888548732,0.2408943612721423
84.19,36.17511084572905,0.1149344355495363
84.29000000000001,35.99359852925236,0.07986424622609363
84.39,35.55282238495698,0.1090644280011226
84.48999999999999,35.37480761671394,0.09963949072802869
84.59,35.25139712795761,0.08653140009188612
84.69,34.76769516192164,0.1059350140275085
84.79000000000001,34.30082389991789,0.07611821288839409
84.89,33.81619391817713,0.1467753739134056
84.98999999999999,33.7223466345168,0.09860839544876837
85.09,33.44135378873994,0.09312992308606546
85.19,33.16070147802196,0.09356636499706407
85.29000000000001,32.81183085635042,0.1414119412663723
85.39,32.73740383700475,0.198094595820897
85.48999999999999,32.2893836402498,0.1880432497332818
85.59,32.17707289521248,0.3691641156311536
85.69,31.75217383408066,0.4597108505465891
85.79000000000001,31.31180916335717,0.3740782774058224
85.89,30.72455291842304,0.3966578648166678
85.98999999999999,30.40868416642024,0.6062442847694233
86.09,30.03366472665909,0.4439742666493894
86.19,29.72629349719124,0.2740705722139443
86.29000000000001,29.56228432814366,0.2389281916528024
86.39,29.69618404108144,0.3888934808182753
86.48999999999999,29.55023387552507,0.3836159912300158
86.59,29.77508572437764,0.3800025875069785
86.69,29.89395720709484,0.2774905395764219
86.79000000000001,30.24616222111649,0.1989953253316154
86.89,30.69426514283451,0.1983111870079603
86.98999999999999,31.22536326661693,0.1603766459498597
87.09,31.75967947022886,0.1030391693943865
87.19,32.44291126869668,0.1318007612236566
87.29000000000001,32.88614158834309,0.2524994513814506
87.39,33.56337371738555,0.1943001558254327
87.48999999999999,34.03458565217832,0.1336679742733699
87.59,34.35507709018187,0.1349727477220282
87.69,34.82739151945335,0.1209646882540076
87.79000000000001,35.39967465715772,0.1542544149363469
87.89,35.71203055823681,0.1800358237194118
87.98999999999999,36.12892442030825,0.1489949753459604
88.09,36.31598167627397,0.1289945593701961
88.19,36.60990269893694,0.08932953437760903
88.29000000000001,37.02882751342243,0.128271268794365
88.39,37.2454757558256,0.1239499987182418
88.48999999999999,37.16087115218757,0.1584034479998673
88.59,38.05338868709472,0.3488711030885476
88.69,38.11730059611794,0.3587212596514199
88.79000000000001,38.35753932432441,0.3180236861728408
88.89,38.78981212327016,0.2715384337572208
88.98999999999999,38.91186110387539,0.2296896133158405
89.09,39.07923856267795,0.1503552680346045
89.19,39.31516730406994,0.2314737180055614
89.29000000000001,39.4199535943801,0.2498807753452533
89.39,39.51108724995061,0.2776081819863309
89.48999999999999,39.64506562448391,0.2408297240855438
89.59,39.67298669706287,0.228699075374495
89.69,39.67201113380245,0.1999990969151097
89.79000000000001,39.75931918919014,0.1707349135244231
89.89,39.62792942660511,0.1538004730495734
89.98999999999999,39.42109190545469,0.1256177065790967
90.09,39.3082006090848,0.1366148127721154
90.19,38.82862639814044,0.2052578664640436
90.29000000000001,38.38219662861059,0.3603055370749949
90.39,37.804120268434,0.2933286755551047
90.48999999999999,37.31519401643411,0.2452904577664512
90.59,36.70322809667026,0.1849492665189809
90.69,36.20042678074289,0.1901090401239759
90.79000000000001,35.73665236494406,0.2087572777592726
90.89,34.65605564489518,0.1935072983044044
90.98999999999999,34.02808001266734,0.1857735840954316
91.09,33.46368371764991,0.2421098017986951
91.19,33.06091698021117,0.1428760934138723
91.29000000000001,32.7080051423581,0.1409512151085961
91.39,32.21814859419679,0.1240433811095219
91.48999999999999,31.9199243388854,0.1776488468359576
91.59,31.70398875660209,0.1832335921874982
91.69,31.44925705370875,0.2144912897821283
91.79000000000001,31.27829532669204,0.1873775889732627
91.89,30.81315541300904,0.1806188285675103
91.98999999999999,30.67712597305356,0.1769618330683416
92.09,30.60841429073553,0.177413289831088
92.19,30.59948345688483,0.1841601954782985
92.29000000000001,30.57801057913981,0.198312726113631
92.39,30.66444546211408,0.1464754046305637
92.48999999999999,30.75848359863086,0.1883690028457963
92.59,31.4985640968077,0.2837385323470027
92.69,30.9348088590061,0.2420500025936182
92.79000000000001,31.05022147402478,0.2021652899305322
92.89,31.29598628370753,0.1775583193165945
92.98999999999999,31.52208505988386,0.1922471866185586
93.09,31.84398785560925,0.1909392035290765
93.19,32.13739397712832,0.2616131119730779
93.29000000000001,32.72766654723594,0.3076741987127699
93.39,33.43108331877383,0.213771589014133
93.48999999999999,34.30407365752644,0.2060525506274986
93.59,35.3194858933245,0.2315111966697589
93.69,36.57101209514251,0.2089849191961965
93.79000000000001,38.09724390507099,0.1770240407451822
93.89,39.35915311626919,0.2342288422877255
93.98999999999999,41.53724028143509,0.2179028085400132
94.09,43.5548629242329,0.203793601438764
94.19,45.14498874002463,0.2487434734732726
94.29000000000001,46.78807687933053,0.230798865127078
94.39,48.41159333818187,0.1979832483808726
94.48999999999999,49.73364644592822,0.2215701223933692
94.59,51.4267961817918,0.2588843539130018
94.69,53.09365082921498,0.2104370093805152
94.79000000000001,54.23410793300533,0.2065556213003183
94.89,55.87296038498464,0.2267035718191883
94.98999999999999,56.91576583342745,0.2412982136000087
95.09,58.04248433285638,0.2044268953735873
95.19,59.14581924027333,0.2024017576651725
95.29000000000001,60.28609412977458,0.1915740299073286
95.39,61.21222397428631,0.1676962185156679
95.48999999999999,62.2262673272237,0.1862857166568279
95.59,63.43049833234931,0.1675209391951181
95.69,64.26122939817799,0.1875305787403983
95.79000000000001,65.40408609451595,0.15405410448863
95.89,66.46027028206787,0.1410350691348515
95.98999999999999,67.53295087372388,0.1596780332260534
96.09,69.06693404501351,0.1298149776875467
96.19,69.70337238800406,0.1575625950616052
96.29000000000001,70.97683414721605,0.1581413473487455
96.39,72.3286178491809,0.1777585747799032
96.48999999999999,73.0119375447094,0.1588536302851584
96.59,73.45385586334579,0.1511908203106489
96.69,74.47497448234235,0.1745127261172907
96.79000000000001,75.24019468113197,0.1568154186662647
96.89,75.74577975983941,0.2016604679554813
96.98999999999999,76.95737329988854,0.1913150571896788
97.09,77.83840911758357,0.1856879886744634
97.19,78.40413086711938,0.1892433317850409
97.29000000000001,80.67499994770952,0.08268972475468718
97.39,81.06355358253465,0.05526004824183763
97.48999999999999,81.86879564981341,0.03719806689362563
97.59,82.40805509931641,0.07213084996985192
97.69,82.5712603045295,0.1019498382635292
97.79000000000001,83.86028000682917,0.07879226390459611
97.89,85.64133846571717,0.06205646974853229
97.98999999999999,86.96096431232951,0.07879545251249158
98.09,88.31676404702029,0.06548571620013438
98.19,89.94249584682463,0.06258253509088886
98.29000000000001,91.71300745146517,0.06022365580177202
98.39,94.12466614385663,0.06232755420592145
98.48999999999999,96.75851351121401,0.08008215065329949
98.59,99.00877620253083,0.06917885777394657
98.69,101.5805088163468,0.07034693225223486
98.79000000000001,103.172329945202,0.1341386905538935
98.89,103.1517920764028,0.1517134953432362
98.98999999999999,105.2733645849238,0.147027392063898
99.09,106.8242977407937,0.201768224956012
99.19,108.4876950714371,0.09596759742192848
99.29000000000001,110.7535869454358,0.1245859601661456
99.39,112.6336131479462,0.1336682522070236
99.48999999999999,115.3925045408459,0.1753162776637983
99.59,116.9860581225662,0.1917701553821267
99.69,118.068749674776,0.2156009095386443
99.79000000000001,119.3310521516945,0.2055386740202989
99.89,120.5510507371138,0.2626005650022931
99.98999999999999,121.0595191935314,0.275101187119055
100.09,121.1967565251449,0.2472307644312236
100.19,121.0595576555167,0.2262291398189433
100.29,120.9706362572198,0.1788587169647354
100.39,120.5762239401041,0.1917270430322497
100.49,120.3575410550477,0.1872669754302626
100.59,119.9437797321124,0.1828614440285327
100.69,119.5077531123233,0.2651700729889421
100.79,119.0398394984626,0.217861896352656
100.89,118.4536797983964,0.2474495116339409
100.99,117.7540568462155,0.2675410864544247
101.09,116.7994224773013,0.2280933328192635
101.19,115.2637957631124,0.2341491937286914
101.29,114.7115290556702,0.2454007645103623
101.39,113.014428891683,0.2189563621501618
101.49,111.5788368538455,0.2488774497607491
101.59,110.0928027547436,0.2225626115628508
101.69,108.184689608199,0.2041705483613745
101.79,106.4528867517522,0.2317533516788499
101.89,105.1935496465572,0.2587406147558162
101.99,102.6320313289993,0.2031026915825097
102.09,100.9884766510518,0.2592357692094596
102.19,99.26487448649772,0.2569685292057138
102.29,97.99424093319499,0.2326887619754043
102.39,96.81762461294322,0.3190750622171198
102.49,95.57279611374032,0.3142684773682553
102.59,94.41725021844351,0.2720896152571476
102.69,93.18309291854426,0.2893087767709726
102.79,91.95743801628079,0.3027699771052721
102.89,90.9296897545338,0.2775751889683382
102.99,90.06657753198181,0.2655425883227672
103.09,89.72771881991892,0.2505670528966757
103.19,89.44013546488532,0.2767094452124435
103.29,89.44629606437114,0.3126366110608064
103.39,89.09572991707709,0.3175100137197806
103.49,88.6902835939903,0.3388338305640324
103.59,88.49017685881745,0.3272319106413288
103.69,89.03691600042163,0.3142569615869661
103.79,89.17620292613826,0.3268207580787423
103.89,89.09561514654369,0.2978418332282369
103.99,89.02155205548333,0.2949630397119332
104.09,90.93222839465319,0.2696761885186713
104.19,92.54044112467827,0.2565214088387496
104.29,93.88784184142808,0.2787254103270421
104.39,95.39370674387604,0.2823986535847343
104.49,96.72083178502538,0.2826091781422066
104.59,98.07702647772138,0.2978237460003906
104.69,98.4256628824362,0.308938602272011
104.79,98.49476065475314,0.3310783424374027
104.89,99.0497418095979,0.3220762861334839
104.99,100.2145451626875,0.3240862751242483
105.09,100.7567200374119,0.3182976318622072
105.19,100.7073657834618,0.3135718033645024
105.29,100.8514518680966,0.3424085729947806
105.39,100.516847641405,0.3378460825491663
105.49,102.4287888103836,0.3615229158389514
105.59,102.4139983325911,0.3663998804566796
105.69,100.1138445374166,0.3553212831983375
105.79,101.936332951427,0.3880066206134853
105.89,99.57542727579192,0.3706902387538595
105.99,99.29367102481093,0.3410220460707449
106.09,99.16151402621182,0.3095750665562674
106.19,98.90588239377735,0.2632169339573398
106.29,98.77746921232414,0.2766228686866494
106.39,100.7981033941151,0.3050954307230329
106.49,100.5850288831903,0.3428016900779624
106.59,100.2583513878749,0.3519753440041435
106.69,100.3435779157802,0.3361757538206748
106.79,100.4210990983776,0.3267491999778509
106.89,98.5720394949075,0.3447899803396379
106.99,98.74251183088148,0.3519166810872911
107.09,98.96195084892477,0.3450486251115601
107.19,99.20404069526188,0.3549366252984693
107.29,99.59576066190061,0.3336618699173801
107.39,99.90200043449381,0.2477029805353431
107.49,100.6171522614183,0.252067908171495
107.59,101.4766435725805,0.229778225056608
107.69,102.0316762391471,0.1798675527642436
107.79,103.4440392849078,0.1686735858076484
107.89,104.9803262930405,0.1971865281075787
107.99,105.8717779165138,0.2780455663121578
108.09,108.0728851494492,0.2314715793226827
108.19,110.7049114631757,0.2401164637679294
108.29,111.4600043743847,0.2405030490250044
108.39,112.8877179322025,0.188823134660803
108.49,114.7766787558341,0.2223119120063821
108.59,116.3086411929913,0.1830401793155443
108.69,118.9236929099625,0.2181663929246563
108.79,120.126575292664,0.2179515753735264
108.89,122.3900305054213,0.251762176284008
108.99,124.5921922558393,0.2438218805629747
109.09,125.8181091707108,0.2342219626338351
109.19,128.5198385087884,0.2635588520597298
109.29,131.1655309000339,0.2550197955663189
109.39,132.4767593212869,0.2533423218713731
109.49,136.0098739283214,0.2966482921257061
109.59,137.2946501884368,0.3692970761385192
109.69,140.0665205711228,0.3651555938100677
109.79,141.6323451243711,0.3892687365307945
109.89,143.9002759706948,0.4258786893869119
109.99,146.2596776974033,0.5202010161591193
110.09,148.8191402685306,0.5802285730609966
110.19,150.5710683158977,0.6267662371101115
110.29,153.5835646664567,0.6077138982781457
110.39,156.6115547775291,0.5700114620810421
110.49,157.763996084406,0.6138566125284974
110.59,160.777653027193,0.7201171903202344
110.69,163.7687911661349,0.700278935045991
110.79,164.5959366151465,0.7749869464163877
110.89,168.3648161784563,0.7228344617945665
110.99,170.3698979046057,0.6818526422491298
111.09,171.3696268375787,0.6812743629771901
111.19,174.0357880334931,0.590770124102476
111.29,174.3813657593288,0.5202720792034428
111.39,174.5353688336998,0.4811590008047994
111.49,174.4741823379289,0.4937278926720715
111.59,174.5091921908051,0.3875613014095823
111.69,173.4135016991539,0.4032069434713282
111.79,174.18147826955,0.5091981397058674
111.89,173.603550595687,0.4504068307142982
111.99,174.3883174059797,0.4184840234237156
112.09,174.0973742845175,0.2432935195886054
112.19,173.9042532838977,0.2684296529993709
112.29,174.1413770118633,0.1536130787105442
112.39,174.0538629737206,0.1420348039855448
112.49,173.8971719959444,0.2589700204097795
112.59,173.386980493503,0.1614009331366376
112.69,173.5233069176236,0.266629951987297
112.79,173.7449317116208,0.4342082405221401
112.89,173.0812344888165,0.4535110436625553
112.99,173.5853029163574,0.4738847092599001
113.09,172.0564021788555,0.4756347100264995
113.19,171.6946813018182,0.5070213426552559
113.29,171.8066868979179,0.4874003726019681
113.39,171.587959199865,0.4753057854639215
113.49,169.6751690297052,0.4504139657925611
113.59,168.0230049489849,0.4642275147499001
113.69,166.3450683377219,0.4091624200305767
113.79,163.8516719097975,0.3889829818163277
113.89,163.5625421773138,0.2173294069509965
113.99,161.1899913138119,0.2566658886875166
114.09,159.6294199906322,0.5157297381547841
114.19,158.1149511119976,0.4086290947685058
114.29,155.52098741724,0.5274139837014928
114.39,154.7402143033082,0.5435500257119856
114.49,153.6701065061827,0.5443802211961036
114.59,150.8539092024211,0.7878796239015071
114.69,149.5429180577325,0.9691177901670217
114.79,148.9160564265659,0.9907363359068412
114.89,147.1312256999206,1.068369381135866
114.99,146.2087746848897,0.9284272314817694
115.09,144.8247798259301,1.041552938023413
115.19,142.9273356093866,1.030026498348178
115.29,143.6861072209869,1.102775523749601
115.39,143.6330648736168,1.04442100027352
115.49,142.9924075964041,1.146416030083604
115.59,142.8878164656836,0.8643443868822374
115.69,142.0213885215061,0.7931556783247327
115.79,141.5844614543544,0.702110973553459
115.89,140.9517280772119,0.6408095765148047
115.99,140.2141128587987,0.5866478273464166
116.09,139.9542290347341,0.4535374602804196
116.19,139.6368159652412,0.5387674013221236
116.29,139.4492550033407,0.4095647503646811
116.39,138.6470643672779,0.284781558430226
116.49,138.136493379382,0.1830700199094138
116.59,138.6130576797394,0.1675011265017355
116.69,138.9058530633194,0.1311548318087765
116.79,138.6817177015046,0.1666796048954468
116.89,138.7891946150925,0.1137816592587813
116.99,136.8015626845637,0.07528838708699608
117.09,134.3958059354721,0.1155619927743309
117.19,132.0126514814546,0.05233930664766503
117.29,129.4448259579892,0.1728133564054568
117.39,126.0523857838426,0.09225183475818902
117.49,123.2436575872299,0.2507364020489692
117.59,120.3579258010008,0.1612112203054628
117.69,116.6972246364558,0.2094572671575811
117.79,113.6577309434543,0.2416182340016119
117.89,109.8445370216446,0.3077570504635257
117.99,104.9760802962892,0.3795580003591502
118.09,101.6213034572729,0.4523070603946186
118.19,97.3760260300193,0.4932527639508797
118.29,92.56040127203408,0.6292242503462149
118.39,90.3840416334245,0.5373611776411186
118.49,85.84983359657518,0.3792120713229993
118.59,83.25088244652321,0.1844337558570867
118.69,80.24294589198033,0.16623935321183
118.79,76.94134413063709,0.1707291549480238
118.89,74.39848689314455,0.228065745261495
118.99,72.24183475315566,0.2308570804927648
119.09,70.24470986949056,0.2628181308398407
119.19,69.06260880793563,0.3153543475890415
119.29,67.98831047033778,0.3048816501531096
119.39,66.66893941352025,0.2781790918241361
119.49,64.89211926532602,4.070496052652078
119.59,63.00413875092266,4.110479794424351
119.69,61.05377950841358,4.149465436359398
119.79,59.81547867954127,4.191146767418774
119.89,57.69080332703623,4.246153515656328
119.99,55.9979538381184,4.2932414396444
120.09,54.60655256953351,4.361646873570793
120.19,53.29814962593928,4.410404713071685
120.29,52.89358641048267,4.453719825116045
120.39,51.89338748569761,4.495627304180745
120.49,51.70644497212959,4.527304399879836
120.59,50.97008472038632,4.555423804349851
120.69,50.71348771080522,0.3800308296306679
120.79,50.97000631722732,0.3890395391583542
120.89,50.45859789888252,0.3700547330871099
120.99,50.40523221134666,0.3925803413493655
121.09,50.33169892993503,0.3914651826426025
121.19,49.88618396485037,0.3616016992371026
121.29,50.59067095316452,0.3401674358134875
121.39,50.89895521780556,0.2829160496080622
121.49,50.63319319260966,0.1996711643855231
121.59,50.81717082281652,0.2396969951561161
121.69,50.61019252124798,0.2683972236372676
121.79,50.43414286787203,0.2925989990046562
121.89,50.8026015175469,0.2639353295297678
121.99,51.05148842825834,0.2995889567220555
122.09,51.09014856834616,0.2539647021328142
122.19,51.41554081665708,0.2047731970742837
122.29,51.44296531857727,0.2527005407833953
122.39,51.70346781051153,0.2452605511916677
122.49,51.83221516764988,0.2328971916405998
122.59,51.8388690796592,0.2454395040062261
122.69,51.96871759766945,0.2793112600938989
122.79,52.02395120770835,0.3007582041855016
122.89,51.9587591181327,0.2801588782619838
122.99,51.97115481505269,0.2874386371992788
123.09,51.94512182181258,0.239066111719485
123.19,51.94833966404458,0.2397994088207294
123.29,50.58193345457741,0.2747720834136544
123.39,50.51232512448178,0.2429409615406528
123.49,50.52824919747319,0.2463777266803958
123.59,50.4149260952166,0.240541326818273
123.69,50.2217485554858,0.2699985956869598
123.79,50.10191473897366,0.206087804247197
123.89,50.43051184098793,0.25124580134667
123.99,50.38914516916671,0.2748749207338078
124.09,50.39273018970763,0.2957884952903673
124.19,50.22490251533981,0.3286488132479938
124.29,49.9803478166225,0.370811374004647
124.39,50.00424583822496,0.3568086397874328
124.49,49.90372584588417,0.3819555562650441
124.59,49.74282957517125,0.4051955343916317
124.69,48.91327557620516,0.3955846464015172
124.79,49.04778409857137,0.3346974565565817
124.89,49.03963676658967,0.3543987582256982
124.99,49.97431195070177,0.2977073384824813
125.09,50.46502583809406,0.2919313743449311
125.19,50.91851801791095,0.2694998840569425
125.29,51.59946705430643,0.2604648439071613
125.39,52.14103694197895,0.2979760795013162
125.49,53.3505071718474,0.3103218662723067
125.59,54.33589098157463,0.2973921820430008
125.69,55.24477390836039,0.2601673308005683
125.79,56.37394899775487,0.2637672875237688
125.89,57.47753399404417,0.2590658412457217
125.99,58.01038899004918,0.2671638248132333
126.09,58.82697125677559,0.267019500485766
126.19,59.64681008055327,0.2721329469392321
126.29,60.57442142954031,0.2962813799198731
126.39,61.22988566991992,0.3177704934646773
126.49,61.8527033782286,0.3231343606396557
126.59,63.08117110067039,0.3269846780064123
126.69,63.94272031460481,0.2911888970914795
126.79,64.70320964168316,0.2898797680899267
126.89,65.67484980039868,0.260439942181558
126.99,66.35426923047667,0.2471210455715645
127.09,67.51234459330396,0.2523449175865835
127.19,67.95565131951054,0.2772540936281513
127.29,68.48825106287454,0.2857937584847946
127.39,67.45161383251035,0.2816441053229161
127.49,66.80951785782233,0.2796557499342394
127.59,65.42996236377004,0.291760156936651
127.69,63.2270514790522,0.3107880444295739
127.79,60.94700668756073,0.3296488264588371
127.89,58.63643757525458,0.3576155784331779
127.99,56.15979464854583,0.3768347243891706
128.09,53.84583681595538,0.4002498967294795
128.19,51.19854019522681,0.3862247360081851
128.29,49.31287662472679,0.3579490758372726
128.39,47.42542754030839,0.3320877791224667
128.49,45.56545725901417,0.3511765877184546
128.59,43.83516091859153,0.3624476110920407
128.69,42.74357397742683,0.3871700369976671
128.79,41.37457760904787,0.3881976103654585
128.89,40.10179097552962,0.3441886770505967
128.99,38.87671616565917,0.3964487117720881
129.09,37.79207667235338,0.3911180417972623
129.19,36.91897580456269,0.3801064390310357
129.29,36.10748405026639,0.4319761042302095
129.39,35.3997964251327,0.3807875988758598
129.49,34.69949962350339,0.3755606148851862
129.59,34.06018611997528,0.3596380612234617
129.69,33.22553820595098,0.3223288091931391
129.79,32.47773887271978,0.3641822850738514
129.89,31.86996981201299,0.3953566951840594
129.99,31.13640931389062,0.4301470311376126
130.09,30.62362981990135,0.3790652706298577
130.19,30.1870188031165,0.2860214760902766
130.29,29.73577188506512,0.2553986771621318
130.39,29.31849019152889,0.3976877432298471
130.49,29.19450330096833,0.4863287808468499
130.59,28.59228293859338,0.478260836599711
130.69,28.16550222424592,0.3671679263360443
130.79,28.03936667173816,0.2848382029526303
130.89,27.50400264516139,0.2874121552928341
130.99,27.3551621998058,0.2830316177938701
131.09,26.7929560327985,0.2854987435400946
131.19,25.81564912937576,0.2813619648299759
131.29,25.08113646917974,0.3477959800997979
131.39,24.9895875180076,0.3191704753009439
131.49,24.55159658040644,0.3273997518966595
131.59,24.30870692401638,0.320563502701959
131.69,24.17950366808003,0.3572054420218627
131.79,23.8387600377142,0.3574218601994256
131.89,23.63166734123412,0.2674474362510493
131.99,23.40523834641462,0.2702083977905497
132.09,22.99470231581063,0.3021864332223417
132.19,22.62396707789507,0.2644881733929563
132.29,22.99860067753066,0.2160278914181921
132.39,22.5609034324482,0.223933287344032
132.49,22.07398178614693,0.1662671921634636
132.59,21.78601525675769,0.2353444831665299
132.69,21.5291263094962,0.2258521579071498
132.79,21.1697779666263,0.3094809915565019
132.89,20.79702959349107,0.3652225448257142
132.99,20.48189468661528,0.4421298839567633
133.09,20.37544231157937,0.3787860740716095
133.19,20.37541476179808,0.260223576927788
133.29,20.57701603743723,0.2543284507714594
133.39,19.6141750339021,0.2484783529031329
133.49,19.74883923801982,0.2502006218284326
133.59,20.29991218886465,0.1972102127315559
133.69,20.18001077542081,0.1825002766949655
133.79,20.37311556548647,0.209572294118657
133.89,20.6861244426132,0.2766641831686429
133.99,20.84920433763109,0.22140107176311
134.09,20.72757131883434,0.2148920831032907
134.19,21.51709799168022,0.475703238565148
134.29,22.69023784049276,0.4561825924091269
134.39,22.94225384538253,0.2311839960667092
134.49,23.70068311662014,0.2042338623983887
134.59,24.103938823868,0.2607720480995316
134.69,24.26777485402183,0.3601083076685901
134.79,24.95978845224564,0.4485330709756991
134.89,25.54609971801051,0.383039380138769
134.99,25.6048504663425,0.3436621453232892
135.09,26.50156629762221,0.3448723894700884
135.19,27.05800916707378,0.4240980956854968
135.29,27.20392084454393,0.5219607804386811
135.39,28.93960406281013,0.5597446651870662
135.49,29.41771724605822,0.4113644816912779
135.59,29.07480441226611,0.4917654447417829
135.69,29.24952774896218,0.354574333460338
135.79,29.81394659220371,0.5105775989518311
135.89,29.35624734526029,0.315839442422346
135.99,29.32196519071457,0.451659216535773
136.09,27.93412289010891,0.3159075690191369
136.19,27.75732094641998,0.2551773297712905
136.29,27.13638565198024,0.1711126047155797
136.39,27.70083091288465,0.3542265380169694
136.49,28.37046154026527,0.293907801237044
136.59,28.55038934412534,0.2294825209359472
136.69,28.24329556870142,0.1786004602015588
136.79,28.93122119545938,0.1526994446271901
136.89,28.73028256256025,0.3010530904881469
136.99,29.47980071614716,0.3914883655472493
137.09,29.59437605051076,0.4059544061009375
137.19,29.4095339587948,0.1843584117629157
137.29,29.74326214226495,0.1650682048207257
137.39,29.84669981932861,0.1944477713826561
137.49,29.62968144474318,0.3796491847951191
137.59,29.2915674216525,0.4817348359878648
137.69,29.35434787095936,0.4419520319147552
137.79,28.07222470302786,0.3725545205215903
137.89,27.13964503030553,0.2595918918488367
137.99,26.65108980100318,0.2909840193819317
138.09,25.59577492415133,0.2471703869969064
138.19,25.1261942248399,0.2086743296104085
138.29,24.06897752115484,0.1628273028726266
138.39,23.70291450324314,0.1467285551986754
138.49,22.70882800457664,0.1887752162201915
138.59,22.09649660531632,0.1818593190439347
138.69,22.54121958611619,0.4016738189572341
138.79,23.24401915977867,0.4104874965894705
138.89,23.80522923120148,0.2541931115743358
138.99,24.95681863877785,0.3735743337837431
139.09,26.88448961102268,0.4931120641908119
139.19,27.87969631839209,0.2604530073204935
139.29,29.39964128205821,0.2963722714111777
139.39,30.31024354889574,0.2228850758980737
139.49,30.62557697823127,0.1493228441994033
139.59,30.54400970443378,0.2014215133821503
139.69,30.66764089869293,0.1856560997369858
139.79,30.30196148718553,0.2251964534646759
139.89,30.28135655780061,0.2406027612421245
139.99,30.13182106268864,0.2343062895624718
140.09,29.72206947015026,0.1576358867047442
140.19,29.74631220274092,0.1370859706103924
140.29,29.57146669557094,0.1045212683309536
140.39,29.28367575920297,0.08309405333253699
140.49,29.30264227435275,0.05742944074905561
140.59,29.09805509720827,0.05402169125059642
140.69,28.79605836755293,0.144773539968906
140.79,29.04250276646507,0.2347733247507012
140.89,28.41141582605322,0.1902986180151621
140.99,28.14244126904498,0.2555162470444468
141.09,27.6310818002614,0.3060283645573235
141.19,27.17796170967925,0.4329658551413116
141.29,27.08239804499045,0.5230669402629003
141.39,26.55112550870164,0.426029892576831
141.49,26.40994722736732,0.5674096947777806
141.59,26.13993194942681,0.5416834313950123
141.69,25.90055730308452,0.803314739349263
141.79,25.95316452540832,0.6691429894017187
141.89,25.52752178149436,0.5137919076342137
141.99,25.4461808831962,0.3221121781771821
142.09,24.93806466538515,0.518784598734266
142.19,24.52056411082495,0.4260129758561317
142.29,24.26400586368126,0.3393482846535402
142.39,24.05641344809196,0.3531312977035022
142.49,24.19048556201886,0.2583308990180055
142.59,24.57065674196173,0.4169150100735274
142.69,24.82681082590286,0.3370075594737569
142.79,23.88587961796582,0.496604270038927
142.89,24.02977389378578,0.6863788887925384
142.99,24.54985629775229,0.6570424526270423
143.09,25.19638134399421,0.5368161473442628
143.19,25.69861358051478,0.452544367019002
143.29,26.44422974926471,0.4628162594666506
143.39,27.03949016787895,0.5186251439322653
143.49,27.57749970779527,0.4192285758413956
143.59,28.37274168646656,0.2407255629244884
143.69,28.6648686963494,0.1712777771270915
143.79,28.87802999251397,0.2169890017588372
143.89,29.51545188676724,0.1697258779204608
143.99,30.1140719473559,0.05829305798454138
144.09,30.86157761566173,0.2551134063980328
144.19,31.57559333301576,0.338625798968442
144.29,32.21953895238829,0.4626887734359336
144.39,32.88511600870691,0.5176474416610913
144.49,33.40240256427634,0.4612683010511991
144.59,33.81211684079707,0.3996019196538125
144.69,34.23737942908913,0.3919298623524737
144.79,34.50179340005569,0.3563610605438038
144.89,34.72855033802485,0.3714674865075854
144.99,34.42852134178472,0.4236625182677807
145.09,34.87150232909862,0.4800737463951837
145.19,35.32398949727087,0.5260360893344064
145.29,35.80829198465826,0.5881759265831606
145.39,36.236032559982,0.6539826639372017
145.49,36.64355317048484,0.6263677905552739
145.59,37.06481078760185,0.6235377495893216
145.69,37.34692670190949,0.6077383226111688
145.79,37.5780788747538,0.597218282173793
145.89,37.77336424095363,0.5566976071636685
145.99,37.90052096954201,0.5839452678399855
146.09,37.94151660905429,0.5382891773267265
146.19,38.11545174762691,0.6240845275864673
146.29,38.35000090877896,0.6437050412995896
146.39,38.64178408176894,0.5504307893956667
146.49,38.73784861384244,0.4948879385146374
146.59,39.01308010924809,0.5759677177963713
146.69,39.02276972378349,0.5864191842466915
146.79,39.5410165297061,0.5420755402080619
146.89,39.58877772068283,0.6019921372580024
146.99,39.56183253252589,0.4731220833080422
147.09,39.40536660662124,0.6317835622739336
147.19,39.06696080789281,0.5863578186719145
147.29,38.75743678612716,0.4460797256890234
147.39,38.45938260074077,0.5851942349863245
147.49,38.25725968515685,0.5171117602241514
147.59,38.08358682194923,0.6275537895314409
147.69,37.85842153121603,0.5633246766319794
147.79,37.45623025619368,0.6031620672633115
147.89,37.26089899944007,0.5250641776507944
147.99,36.96433955830603,0.5929706382257856
148.09,36.64051107824677,0.5581729834470903
148.19,36.34409159276159,0.6068620022627575
148.29,35.81271946090343,0.3662918300201799
148.39,35.5140580392269,0.3747453593640332
148.49,35.18247036328219,0.4785570760968908
148.59,34.90686644308435,0.429673752641032
148.69,34.68738954220741,0.4100971391168904
148.79,34.46585005055189,0.5136487116439973
148.89,34.17829812681263,0.2133866288271052
148.99,33.87982602987297,0.3385318366807737
149.09,33.47153626936925,0.2142319388018115
149.19,33.1275427059735,0.2532173323911897
149.29,32.72471759438483,0.3260203845995217
149.39,32.4568791642026,0.05809969191214107
149.49,32.08450101278041,0.237448219695835
149.59,31.6548979200299,0.2244924125224383
149.69,31.33625313321124,0.1528452318795604
149.79,31.00370227182153,0.1299143365234764
149.89,30.55739511570034,0.3125775771722712
149.99,29.97712042153551,0.1450610834046255
150.09,29.82829346615457,0.0969401859048605
150.19,29.65712502979056,0.159660339984873
150.29,29.47875675321319,0.2942572673588551
150.39,29.25677833336114,0.0582692313051247
150.49,28.94079608154926,0.02958769768099919
150.59,28.48858567554507,0.04116760933746798
150.69,28.22480172021236,0.2277593533460318
150.79,27.98253582449234,0.4361744956656835
150.89,27.63850205161109,0.3478896305920798
150.99,27.18365559147692,0.264055972767728
151.09,26.8287867936449,0.2436086867913587
151.19,26.46775539006146,0.5020906660517128
151.29,26.17830074863983,0.35462705530392
151.39,25.85571552879563,0.327456131443204
151.49,25.49132956240382,0.5015567735903413
151.59,25.22239899698709,0.2704207011468157
151.69,24.94666193433424,0.1948557151195903
151.79,24.67093153131284,0.3191707044197071
151.89,24.34251225814426,0.4031991097564323
151.99,24.5788258990632,0.5078698016242458
152.09,24.49194338683787,0.3932957912280176
152.19,24.54769519252023,0.584963896026123
152.29,24.63197596767174,0.5646963982795513
152.39,24.5470179965953,0.7868194598115531
152.49,24.37906155184456,0.6744589509392781
152.59,24.06618200221836,0.628375546716598
152.69,23.96579450435539,0.8491533021166704
152.79,23.9640014252632,0.7196736548751514
152.89,24.08586503636472,0.7442368612140529
152.99,24.26925543097925,0.7534945678127989
153.09,24.50273007977459,0.8314676845733711
153.19,24.97646192677653,0.8004844930655732
153.29,26.27083694571029,0.823200985267991
153.39,26.92838896543148,0.7202687804736756
153.49,27.56609610342453,0.7160727026744426
153.59,28.27082666498027,0.8345159474650281
153.69,29.32160163200104,1.015129762800793
153.79,30.22262164401557,0.9397103700723385
153.89,31.03841224562138,0.928662880655943
153.99,32.0566273160905,0.7940312520622629
154.09,32.91115546057427,0.7688878720096695
154.19,33.73106035383817,0.8531925550646194
154.29,34.89632389395742,0.8436717944272363
154.39,35.76447775289723,0.9803267233773585
154.49,36.61984167057871,0.920971618027747
154.59,37.28556852846565,0.8338278156118274
154.69,37.8281337232807,0.8622916707512311
154.79,38.46916127403826,0.8109919293863941
154.89,39.18522547310764,0.4963323718093562
154.99,39.32070897046855,0.4545118276389185
155.09,39.75707682623258,0.4398335495214252
155.19,40.098832008209,0.4287011716766111
155.29,40.32236713261307,0.4338721463654032
155.39,40.60699092322508,0.4264501992165496
155.49,40.71518348266766,0.4132475150421435
155.59,40.72639213477207,0.4020381532016289
155.69,40.65702670606208,0.4209689421474316
155.79,40.54861973541207,0.4070254712974841
155.89,40.3317198224277,0.4054554989168104
155.99,40.14119369935904,0.4212547843705462
156.09,39.97187770360763,0.4107744568137427
156.19,40.0029530906891,0.4163942539497552
156.29,39.86794790469838,0.4146287189695791
156.39,39.56210746233716,0.4506627471020156
156.49,39.39696233857158,0.5351408346618645
156.59,39.4957652456952,0.7309966054065813
156.69,39.21615356568976,0.813379532291144
156.79,38.55760901070521,0.7108919583870744
156.89,38.14790556830596,0.7636944338363493
156.99,38.06672029747308,0.9721682164998715
157.09,37.23937455978316,0.7573662157678718
157.19,36.76320142401691,0.8202363113069253
157.29,36.17379141896065,0.7636858509666575
157.39,35.79355348578243,0.8126895004719246
157.49,35.93963374478865,0.9222209059732548
157.59,34.64108822934305,0.7737309360096057
157.69,34.51805160605802,0.8277465117427106
157.79,33.58252830538771,0.6945940644227921
157.89,33.60078297529526,0.7867832047942324
157.99,32.74565370338519,0.6637113807596153
158.09,32.69188537014207,0.6733500469100353
158.19,32.15957686765094,0.6202498801593803
158.29,32.08813403949475,0.6106297778566702
158.39,31.17304113166817,0.5271758867324862
158.49,31.23458551984426,0.5284199659880185
158.59,30.47478039762407,0.5349960442085732
158.69,29.87555997395052,0.5710215889149327
158.79,29.79286378028812,0.569795308246054
158.89,29.32220718634975,0.4847350558009073
158.99,29.041803237506,0.4255533529123871
159.09,29.10747299970136,0.3749926577012485
159.19,28.31986200491141,0.3972347597097126
159.29,27.24098431896425,0.4876929485043021
159.39,27.18696114264153,0.4082721610027696
159.49,26.353537114231,0.4530939036208104
159.59,25.77841071301084,0.4249346897405352
159.69,25.7780431261343,0.4076825128638568
159.79,25.03233369606014,0.515136115503387
159.89,24.52274866649251,0.5172850753887925
159.99,24.61199166357018,0.4457387571548896
160.09,23.86194813477741,0.3821614050329735
160.19,24.08042758552589,0.5221255316520855
160.29,24.08512723249849,0.4849461580186521
160.39,23.44019378629015,0.4719410341244307
160.49,22.90017929722302,0.4815906218844928
160.59,22.90115249939612,0.5140198140613819
160.69,22.41002292552736,0.5856437989268043
160.79,21.70185966480381,0.6334407979464028
160.89,21.39974210453951,0.6662129599927417
160.99,20.85971597404534,0.6888087693693714
161.09,20.81932425841938,0.6872697305824232
161.19,19.89151795600572,0.7785491171525624
161.29,19.26202733091421,0.7980643117496824
161.39,19.05609424519987,0.7063227433572951
161.49,18.33161643500087,0.7666668791235325
161.59,17.34482457146373,0.786535424233029
161.69,16.72494503973095,0.8746274985302218
161.79,16.41918590580025,0.8798241099256056
161.89,15.90657153734469,0.8466234299056019
161.99,15.17027107901028,0.8247362919417015
162.09,14.9990108440454,0.8292670418196718
162.19,14.1185761514384,0.8182028164727694
162.29,13.54756041672118,0.9046241747333811
162.39,13.00784963190878,0.8077573728942005
162.49,12.32572551708384,0.687887678237767
162.59,11.9885856993664,0.6436228510376628
162.69,11.81226650279583,0.6150874072359379
162.79,11.39545478382744,0.6573927693949669
162.89,10.94096093433127,0.694262236519839
162.99,10.71235609209394,0.715084251527444
163.09,10.10553070906665,0.853299001110957
163.19,9.623904591069588,0.9918856623110628
163.29,9.557800569049856,0.653347069150632
163.39,9.388741266573307,0.3093439048400689
163.49,9.083302012727986,0.2300916531655642
163.59,9.062365395442415,0.3095616896373843
163.69,8.804543918774232,0.4009285719508373
163.79,8.410485889235021,0.4122522117222439
163.89,7.257295130356391,0.9375461534482848
163.99,6.876312711914243,0.9931506257812773
164.09,6.502562721114312,0.8565308808930802
164.19,6.240997503669036,0.9353881566981948
164.29,4.949096140549194,1.320481778158764
164.39,4.533048342414325,1.57216701027761
164.49,4.10425304544017,1.468170125024276
164.59,4.151049800827662,3.6501734049757
164.69,3.655842858178002,3.64363526271598
164.79,3.186741794193849,3.638768192495969
164.89,2.713900589441533,3.628778721850927
164.99,2.591100714418486,3.620256509967909
165.09,2.18455655330547,3.610732023829779
165.19,1.478403617255976,3.605246165482321
165.29,1.051859387383218,3.586269907914755
165.39,1.830998092209018,3.585386693194425
165.49,1.652389838854239,3.598966544499911
165.59,1.427135409578275,3.595515784572011
165.69,1.900739936160193,3.591423916592072
165.79,1.881339021696112,3.589289595333862
165.89,2.14922951965311,3.590019010100425
165.99,1.90047071630723,3.59291815198294
166.09,2.577750711351546,3.578092363573196
166.19,2.12669934997463,3.578503488540625
166.29,1.285575572728824,3.595903079028493
166.39,1.087052934659034,3.5938590730032
166.49,1.006140524698083,3.592344020034863
166.59,1.252717322622859,3.596670584449731
166.69,1.676131981139119,3.603660419835403
166.79,1.55713792857662,3.590276368723922
166.89,2.906040504140643,3.627507199072606
166.99,3.50612079865781,3.639509580315314
167.09,3.975692430165163,3.650247956928795
167.19,4.617257850314091,1.16307260195507
167.29,4.702388370860192,0.8338210158416748
167.39,5.864504332241649,1.378136924212955
167.49,6.464079353107533,1.302947871532661
167.59,7.089293221008258,0.5073541699978735
167.69,7.971767674485335,0.5626806008433255
167.79,8.471297850446964,0.6851216131350225
167.89,8.978499350168537,0.6296886758189033
167.99,9.328982960346444,0.9310928474670547
168.09,9.732936555509442,0.7840415759843787
168.19,9.936976208107312,0.8645279173427076
168.29,10.19004851048587,0.4956846322280354
168.39,10.35870060691999,0.3134338196655155
168.49,10.50365754667993,0.3572650819419935
168.59,11.08608512320073,0.3017486384197546
168.69,11.36921273411936,0.6995675434953158
168.79,11.48711408967645,0.291226827245381
168.89,11.61822595821934,0.3159424019061857
168.99,11.66603280013148,0.2433343156900678
169.09,11.69597376943205,0.286782948008249
169.19,11.75437483991592,0.7871154996618055
169.29,11.85013992843446,0.4131442045012739
169.39,12.02820982869968,0.4747500219263284
169.49,12.13157058539939,0.5377743353303795
169.59,11.54191037139098,0.5007347617301113
169.69,11.56860895585544,0.2613680992650271
169.79,11.57622897887403,0.2406247861014129
169.89,11.57348486047191,0.3580111099996576
169.99,11.61828051929946,0.2601934611958444
170.09,11.64498231227331,0.2735007416104075
170.19,11.62390740628385,0.3587810720124884
170.29,11.62072470362504,0.309638527486288
170.39,11.64501868920825,0.3972077372349703
170.49,11.65289700396506,0.3057074032071826
170.59,12.13635987832764,0.3568743202253905
170.69,12.12954957352854,0.3319422602219639
170.79,12.12181109485847,0.3773439062520671
170.89,12.08725618676595,0.3680366909228799
170.99,12.08307975026794,0.2924259230069435
171.09,12.01225246683371,0.3230495819033446
171.19,11.90926061886068,0.371121850347296
171.29,11.72679943398305,0.3124680916262097
171.39,11.24116185647286,0.6281158506092297
171.49,11.01446001925297,0.6291454923809155
171.59,10.52405652165929,0.5951059839167532
171.69,9.70089310513305,0.5999460049084183
171.79,9.341554661624789,0.5081274015266418
171.89,8.855370058107619,0.5873758838294075
171.99,8.311842891571695,0.9296750928074695
172.09,7.530259344694857,0.9543063511607466
172.19,7.066094698158659,0.8649669238750702
172.29,6.627078907707598,0.7622508461203755
172.39,6.233320706900224,0.7406761233196687
172.49,5.882698019588824,1.043509413430761
172.59,5.560628355220759,1.035662521823868
172.69,5.233348480264957,0.9132237291074378
172.79,5.239449936787135,0.8238022466541421
172.89,4.944610921954822,0.9573340717551605
172.99,4.756488991665854,1.038313486212271
173.09,4.577949863506198,1.13560420374101
173.19,4.674835396345424,1.179067052871058
173.29,4.776597473879842,1.173580022440914
173.39,4.994947039594567,1.162481830967438
173.49,5.226470775241857,1.412790468346187
173.59,5.45132075404696,1.570095695373281
173.69,5.809916931340253,1.446345119087929
173.79,5.961563983970376,1.177695382355929
173.89,6.420872908247889,1.134801890982241
173.99,6.891323638973668,1.177268134157274
174.09,7.268866028503007,1.3768532630182
174.19,7.659012033656589,1.303653507586397
174.29,8.231920848546451,1.215553679270926
174.39,8.592597759851754,1.271802147056006
174.49,8.874705410683916,1.314304419985518
174.59,9.173539883487535,1.219978187876263
174.69,9.405015465046272,1.257689053362439
174.79,10.00017899873492,1.308527081369399
174.89,10.12583276943141,1.230504614974354
174.99,10.16474080860248,1.19517011364452
175.09,10.13390074538046,1.216371591356398
175.19,10.103095837464,1.068508179137619
175.29,10.03836333851173,0.9361380047573729
175.39,9.883067113789098,1.026676546274917
175.49,9.699789578967907,1.045143480725379
175.59,9.408184204335958,1.32352411306831
175.69,9.169775931734023,0.9618988454400719
175.79,8.580599416723281,1.433217838939534
175.89,7.926994118084195,1.324800365653772
175.99,7.513919129731796,1.30635179197484
176.09,7.168919510312015,1.27054746034284
176.19,6.774733159552838,1.352270779401954
176.29,6.539818395215733,1.918516275049062
176.39,6.331583410383662,1.56659892844015
176.49,6.114062643760497,1.540209442079007
176.59,6.056507448536991,2.117340270190422
176.69,6.064366066716376,1.792034352139473
176.79,6.064042007993932,1.733225956165088
176.89,6.043381706810536,2.182689028046977
176.99,6.060298896502982,2.13126273290663
177.09,6.059631695969037,1.565250500469521
177.19,6.061676475122779,2.123218297871312
177.29,6.067477801000469,1.731758222047182
177.39,6.048419080522247,1.668544842230182
177.49,6.057021206130568,2.147322922270302
177.59,6.045539837026485,1.780096153033237
177.69,5.961779803865255,1.571380369628861
177.79,5.730056208496182,2.143459476783646
177.89,5.443044760274545,1.757249220067907
177.99,5.114650481624734,1.707505163138613
178.09,4.75802782831074,2.278220175951541
178.19,4.50642328393914,1.848709565424685
178.29,4.333518409975094,1.693107732389556
178.39,4.222786651225911,2.223538261841352
178.49,4.182696461689585,1.812618257553231
178.59,4.102642361053763,1.987568145684726
178.69,3.987901511690023,1.556290764751987
178.79,3.855337693434372,1.661209049989607
178.89,3.874572743335925,1.179793663369535
178.99,3.866299806539499,1.489087700414157
179.09,3.864104951790786,1.848544786163406
179.19,3.867779392837014,0.9394994497983814
179.29,3.869027503823171,1.129921675913631
179.39,3.869022161044569,0.5690110002445469
179.49,3.869069650982004,2.243210536336301
179.59,3.8705941771788,0.786263961950338
179.69,3.871393454169615,1.026716347246189
179.79,3.871150700497451,1.245076247223545
179.89,3.852845552412085,1.362740736249333
179.99,3.85303261348146,1.148338744437731
180.09,3.852905063891809,1.062998238957132
180.19,3.853756684779746,0.2793953562777532
180.29,3.853772916797166,0.485398179083681
180.39,3.853948141148553,0.5126370889909652
180.49,3.817047943216553,0.4435270790692137
180.59,3.818012755282223,0.5384598208644709
180.69,3.818374332318248,0.05844540082853058
180.79,3.820202938295683,1.316013697049369
180.89,3.841868879815229,1.329889611067613
180.99,3.844628019927835,0.815307381682238
181.09,3.844948541426934,1.11637644665534
181.19,3.847171488513871,0.9456367073771157
181.29,3.847591158415816,1.091153471632154
181.39,3.945595613891199,1.314469349476534
181.49,3.945335036303663,0.7871582433939318
181.59,3.94533298916093,1.27805833508828
181.69,3.945348383570523,1.07133304213591
181.79,3.94514910792507,1.239145341354258
181.89,3.945361876662424,1.4507401750112
181.99,4.006693045343023,1.569442676776704
182.09,4.065298845187136,1.428349738382021
182.19,4.065172475625916,1.574310065474925
182.29,4.065048717740657,1.589322601890964
182.39,4.065042599746553,1.58626559155049
182.49,4.065373696517796,1.180697828104134
182.59,4.065372555863598,1.237750747358946
182.69,4.065260900063631,1.240102845954129
182.79,4.063704139617274,1.299051584604451
182.89,4.054800538705246,1.222964248146367
182.99,4.055133043494492,1.477180681146482
183.09,4.054907225593952,1.369857586618552
183.19,4.05485655608345,1.566476401819963
183.29,4.019189494132121,1.566128121665035
183.39,4.003085444871086,1.611217230081208
183.49,4.003002547285041,1.590053625919101
183.59,4.003045707499519,1.687961115200958
183.69,4.003021297510093,1.550852878417025
183.79,4.003457066313894,1.636527182249569
183.89,3.984809420152614,1.53994901849557
183.99,3.94247692115329,1.632981056402345
184.09,3.942464821057,1.538179553969127
184.19,4.061698471603792,1.243008990029792
184.29,4.061322846809239,1.519720173829446
184.39,4.060982636874146,1.656414296191161
184.49,4.060815389784795,1.663246661475665
184.59,4.060700625312524,1.582493823631786
184.69,4.060913243097866,1.606355258475507
184.79,4.060806085073208,1.51862959390875
184.89,4.060796183370604,1.547346628386679
184.99,4.016622940700243,1.460532212648456
185.09,4.016495111566385,1.556703262752037
185.19,4.016580078507604,1.63140681098457
185.29,4.016498218631848,1.623780208765562
185.39,3.910234967032369,1.689892005797133
185.49,3.910171422627726,1.503232462714655
185.59,3.910027802420517,1.552419575933514
185.69,3.910058455256405,1.610008307615778
185.79,3.910072577096299,1.61523566435312
185.89,3.910209763765542,1.606781408364422
185.99,3.966970655872085,1.564340846800621
186.09,3.966732296359583,1.500760167489749
186.19,3.966892254749729,1.50417091982553
186.29,3.966919234767365,1.544736753922592
186.39,3.965673217596224,1.582262848363892
186.49,3.965861952040543,1.466758911863243
186.59,3.965734747678102,1.559588559579367
186.69,3.965623711491373,1.368681646282107
186.79,3.96567523618359,1.471199081306391
186.89,3.965688768060438,1.507688604658311
186.99,3.870913044864569,1.61093180761789
187.09,3.870955174686865,1.592763604386882
187.19,3.870874645089036,1.496128551257254
187.29,3.959330527370728,1.482899017549913
187.39,3.959394847464646,1.602421412241966
187.49,3.959340161527793,1.541053367924433
187.59,3.959378181540162,1.59343221850768
187.69,3.959240134604104,1.304659269127534
187.79,3.959300512422735,1.578103778768671
187.89,3.959316568352015,1.624628835662102
187.99,3.976623807617993,1.596028414875475
188.09,4.080662186512052,1.57707263249878
188.19,4.080685765680264,1.587410528327154
188.29,4.010694086184315,1.516444386360938
188.39,4.010585727889013,1.565053435527376
188.49,4.010553801948005,1.489529089453367
188.59,4.010569287292327,1.546953177607296
188.69,4.010616232521223,1.521276059787242
188.79,4.010538553593872,1.546773228873697
188.89,4.010637827334491,1.62879911238402
188.99,4.010693145868714,1.437943808100576
189.09,4.010568322103522,1.513733181419202
189.19,3.981777955595368,1.637459334749886
189.29,3.981921063077273,1.35785250683871
189.39,3.981831526145725,1.441714930177282
189.49,3.981795263099937,1.587285438221202
189.59,3.981747040251075,1.451956585175957
189.69,3.98175391615582,1.531607829300804
189.79,3.981761385056168,1.698327406565838
189.89,3.981715031381746,1.631418144607937
189.99,3.981714948839988,1.596937233300572


==> data_static_dist.csv <==
t,d1,d2,rse
0.9,2.681304140197429,4.440716917742078,0.6885769017895315
1.9,2.677749778047115,4.440716917742079,0.3871361624825981
2.9,2.676580507306478,4.434183085288831,1.124990535415519
3.9,2.676305248323366,4.438682346574225,0.7190290534162761
4.9,2.680072661424807,4.438682346574225,0.8970525232680884
5.9,2.802039556496656,4.409957378984312,0.7059256356906078
6.9,2.843406966207036,4.409957378984312,0.4274290624578065
7.9,2.836918437413082,4.421926991937795,0.4345225223430977
8.9,2.832830010210919,4.420122609383096,1.198561073992108
9.9,2.884922559292839,4.420122609383096,1.484800707207174
10.9,2.903691944734441,4.445818557682466,0.8098750015011135
11.9,2.848186066693992,4.440247176074022,0.5564414618714263
12.9,2.455253682650698,4.444278417915874,0.8811897542492088
13.9,2.060338824704926,4.445871301018901,0.6238869566114709
14.9,1.68067793750269,4.40321196790198,0.1554715936992364
15.9,1.299267945851712,4.408553797651898,0.2751948271000518
16.9,1.154228098571703,4.407975348832537,0.3025248371299992
17.9,1.138778535655994,4.349846205492619,0.3186427673073893
18.9,1.132965133038184,4.057894319770485,0.325639553178864
19.9,1.151175227289557,3.854454655801112,0.3389382243263406
20.9,1.10613533118594,3.603009014918,0.08611446535785579
21.9,1.123130307588249,3.412452336787235,0.2020114025991125
22.9,1.213152615081048,3.194615111901934,0.03954864684989776
23.9,1.263751607438167,2.968592017911059,0.05506277243565168
24.9,1.270722633105752,2.804008263798985,0.06262308419663955
25.9,1.284008737129217,2.598483862877804,0.09536753986280143
26.9,1.278933303882993,2.433944117725911,0.1608185369542326
27.9,1.264451325138859,2.255481329607197,0.1005059793534224
28.9,1.448213356127372,2.199858540638952,0.1232760896240217
29.9,1.569726701349534,2.142870619624004,0.1149143504335142
30.9,1.624013943948779,2.135085865744406,0.09981561703110342
31.9,1.6435218763459,2.1557467299635,0.1277093659135045
32.9,1.664152323609853,2.254104136857238,0.1817136639109665
33.9,1.738044501677039,2.34593283105839,0.1867152476402575
34.9,1.933278047496169,2.388249304035764,0.2036148806577036
35.9,2.238804732101383,2.375886074573411,0.1814082719515185
36.9,2.540677422338606,2.377802413159426,0.2955399102144303
37.9,2.884241215965633,2.349304340271739,0.2774157171065262
38.9,3.174614349116196,2.148867797119732,0.3576098977262131
39.9,3.290223784674218,1.997312851968434,0.1789994568250269
40.9,3.295507187524025,1.824797900507668,0.2582859324580096
41.9,3.274014707758665,1.631857535054519,0.3367406590530814
42.9,3.305152750054745,1.542106846282049,0.1117978818904324
43.9,3.311593844532078,1.520686090340605,0.08327909621138946
44.9,3.278382930294994,1.536109878613985,0.1261749070342052
45.9,3.15389068129348,1.562268979901791,0.229497894604165
46.9,2.869733831236659,1.56480088446547,0.02272911629072863
47.9,2.685436704171112,1.581088989407917,0.1406666222119304
48.9,2.365059490338932,1.547861970644902,0.07803276225804012
49.9,1.853650674735765,1.539025847935667,0.1739956184665685
50.9,1.649247708702137,1.536216896735107,0.1473187882586443
51.9,1.574735614014939,1.542418178253855,0.1036294790550497
52.9,1.561229629318936,1.541389097037178,0.1606227742984151
53.9,1.544236019637827,1.520537819470478,0.1147391072319289
54.9,1.533490039105567,1.334566426292906,0.0923974170657897
55.9,1.523839738764028,1.20933311838541,0.1067942513492521
56.9,1.52414637397497,1.117552133404171,0.06750531620423024
57.9,1.530281089396895,1.106330685452393,0.08387673639335913
58.9,1.525179726436635,1.129167052359676,0.09827904686154899
59.9,1.524127070764396,1.110320476206164,0.06605630569587483
60.9,1.528099551408864,1.110173676815446,0.05142755198944112
61.9,1.489907997466458,1.154223531649776,0.04369955204945647
62.9,1.475839563063967,1.137367018273024,0.1084493310717505
63.9,1.476054999688325,1.118645161687055,0.06934684003521543
64.90000000000001,1.471927249297379,1.044866072398027,0.09542261416476716
65.90000000000001,1.474531379835175,1.010214878509189,0.1336824864006287
66.90000000000001,1.476133149185858,1.130914799742274,0.2834852081106783
67.90000000000001,1.478004818081138,1.406712786769198,0.2829930799605664
68.90000000000001,1.47530761657607,1.644627644984165,0.2837415215190684
69.90000000000001,1.513068712881184,1.89156079848452,0.3112410984492703
70.90000000000001,1.483895379872893,2.217100233842596,0.203889224729962
71.90000000000001,1.735440646935976,2.46963169923447,0.3305082996125006
72.90000000000001,2.253439052167168,2.72740478381205,0.2229129644615615
73.90000000000001,2.55005313222212,2.876907372626042,0.2802939165816559
74.90000000000001,2.591784000419482,2.972172825413112,0.1570887623207141
75.90000000000001,2.606010617881317,2.977283519474284,0.2327088015323903
76.90000000000001,2.604083740357002,3.196349886571292,0.2687942873804284
77.90000000000001,2.609369270492796,3.425667627069461,0.07258510793000719
78.90000000000001,2.598514350431266,3.574487543508142,0.1886437112746092
79.90000000000001,2.605912446444801,3.827885275023909,0.2695091420343499
80.90000000000001,2.58922207451149,3.984295284828217,0.3812295101024596
81.90000000000001,2.604716133664402,4.262193893481521,0.2691501068539656
82.90000000000001,2.604716133664402,4.449017769067572,0.3505492027783551
83.90000000000001,2.604716133664402,4.482424154658007,0.2286993804680139
84.90000000000001,2.604716133664402,4.482394907796311,0.07976123950262798
85.90000000000001,2.604716133664402,4.489285009728703,0.2819656707757377
86.90000000000001,2.604716133664402,4.488075989952537,0.1221044853174114
87.90000000000001,2.604716133664402,4.453762912131909,0.04292430507064487
88.90000000000001,2.604716133664402,4.453787811396229,0.1167671117639474
89.90000000000001,2.604716133664402,4.474148007559667,0.01398148944789192
90.90000000000001,2.604716133664402,4.473532702904037,0.06249964241020266
91.90000000000001,2.604716133664402,4.405838078920634,0.07859502899226732
92.90000000000001,2.604716133664402,4.249653511350886,0.02597225155055811
93.90000000000001,2.604716133664402,4.064480351475154,0.02622026961924692
94.90000000000001,2.604716133664402,3.995243295690442,0.4068409634820654
95.90000000000001,2.604716133664402,3.900634191269405,0.4239297968139618
96.90000000000001,2.604716133664402,3.868521206007611,0.3266707369610363
97.90000000000001,2.604716133664402,3.807646693749122,0.1802668985137597
98.90000000000001,2.604716133664402,3.778467874834401,0.4886720708203873
99.90000000000001,2.604716133664402,3.77899077382657,0.337420541789345
100.9,2.604716133664402,3.828938606493954,0.6083489679202813
101.9,2.604716133664402,3.897513752128747,1.352651752947619
102.9,2.604716133664402,3.971114736274424,0.3770582692455998
103.9,2.604716133664402,4.06432422033394,0.2434822787791463
104.9,2.604716133664402,4.248399264493007,1.06938754230069
105.9,2.604716133664402,4.378867026626935,0.2373789284901017
106.9,2.604716133664402,4.404227557659701,0.8767824615907149
107.9,2.604716133664402,4.380873460818337,0.9287604083196013
108.9,2.604716133664402,4.376587938074599,0.7492062301545337
109.9,2.604716133664402,4.363310360981979,0.3710532021879935
110.9,2.604716133664402,4.353632285533697,0.5769279116422232
111.9,2.604716133664402,4.356169352509086,0.3773938358346016


==> data_static_stats.csv <==
theta,rse_mean,rse_std
7.16197243913529,0.6526494438954135,0
21.48591731740587,0.3119844957511933,0.1516089434654919
35.80986219567645,0.2478912055474978,0.1325280874843314
50.13380707394703,0.1896619509825992,0.1032583998442137
64.45775195221762,0.1189840326318047,0.08546461254366014
78.78169683048819,0.1406209012728816,0.06280354980887125
93.10564170875878,0.1281038010938186,0.08349146700750655
107.4295865870293,0.1716160413077719,0.08170295254048662
121.7535314652999,0.1754519477640971,0.101637281817357
136.0774763435705,0.1461094906413428,0.06515954837125426
150.4014212218411,0.1904813410838587,0.09795170901138718


==> data_static_time.csv <==
t,theta,rse
0.9,10.51554933937116,0.6885769017895315
1.9,10.47784759473588,0.3871361624825981
2.9,10.61527683957365,1.124990535415519
3.9,10.63965647403394,0.7190290534162761
4.9,10.53073316680756,0.8970525232680884
5.9,10.90735537837047,0.7059256356906078
6.9,11.2664112586688,0.4274290624578065
7.9,11.24917954792578,0.4345225223430977
8.9,11.36520800143076,1.198561073992108
9.9,11.55653520473123,1.484800707207174
10.9,11.48962202835463,0.8098750015011135
11.9,11.11083940392851,0.5564414618714263
12.9,9.247119056501274,0.8811897542492088
13.9,9.96185509844579,0.6238869566114709
14.9,14.034339578235,0.1554715936992364
15.9,21.18804532068084,0.2751948271000518
16.9,25.3402932341009,0.3025248371299992
17.9,25.73389085762378,0.3186427673073893
18.9,25.41447727235391,0.325639553178864
19.9,24.46784314074312,0.3389382243263406
20.9,27.1301909292934,0.08611446535785579
21.9,40.14752600965048,0.2020114025991125
22.9,56.73890498191312,0.03954864684989776
23.9,65.09354445582649,0.05506277243565168
24.9,67.43359287289047,0.06262308419663955
25.9,72.02466629609849,0.09536753986280143
26.9,76.72225592453623,0.1608185369542326
27.9,83.40120484206449,0.1005059793534224
28.9,78.57704458677159,0.1232760896240217
29.9,78.1426172768932,0.1149143504335142
30.9,82.06955188231635,0.09981561703110342
31.9,88.65828757624558,0.1277093659135045
32.9,94.3606945215993,0.1817136639109665
33.9,88.62296128740954,0.1867152476402575
34.9,83.38962987620612,0.2036148806577036
35.9,81.84557476872551,0.1814082719515185
36.9,83.21633027016738,0.2955399102144303
37.9,89.35529718645833,0.2774157171065262
38.9,100.5711713106006,0.3576098977262131
39.9,108.4082142959893,0.1789994568250269
40.9,112.1715413022619,0.2582859324580096
41.9,118.4793488822202,0.3367406590530814
42.9,124.6249162206974,0.1117978818904324
43.9,135.5104098694721,0.08327909621138946
44.9,142.9936147165161,0.1261749070342052
45.9,144.1016731487236,0.229497894604165
46.9,142.181929831663,0.02272911629072863
47.9,141.3690551829651,0.1406666222119304
48.9,139.0470604646236,0.07803276225804012
49.9,134.4302016367649,0.1739956184665685
50.9,132.0814293789365,0.1473187882586443
51.9,131.2255066711407,0.1036294790550497
52.9,130.9686782141444,0.1606227742984151
53.9,130.0859089145717,0.1147391072319289
54.9,123.0799139162527,0.0923974170657897
55.9,116.0249636422226,0.1067942513492521
56.9,106.4696880904979,0.06750531620423024
57.9,93.66160688612871,0.08387673639335913
58.9,89.47739972910246,0.09827904686154899
59.9,87.65017523491962,0.06605630569587483
60.9,85.68229696095301,0.05142755198944112
61.9,90.56986347909938,0.04369955204945647
62.9,93.83476241492907,0.1084493310717505
63.9,91.49010319283759,0.06934684003521543
64.90000000000001,78.70660990007048,0.09542261416476716
65.90000000000001,62.28304567766079,0.1336824864006287
66.90000000000001,43.50820303098841,0.2834852081106783
67.90000000000001,38.62959244389849,0.2829930799605664
68.90000000000001,37.09481809334118,0.2837415215190684
69.90000000000001,44.10056646813748,0.3112410984492703
70.90000000000001,44.29561947779672,0.203889224729962
71.90000000000001,54.07152727675621,0.3305082996125006
72.90000000000001,58.21911126979401,0.2229129644615615
73.90000000000001,56.91965575789372,0.2802939165816559
74.90000000000001,56.22744430897466,0.1570887623207141
75.90000000000001,56.9582281591945,0.2327088015323903
76.90000000000001,55.11354771286042,0.2687942873804284
77.90000000000001,52.06347433252533,0.07258510793000719
78.90000000000001,49.44467952222556,0.1886437112746092
79.90000000000001,48.22181757098015,0.2695091420343499
80.90000000000001,46.69028079151362,0.3812295101024596
81.90000000000001,46.51187712279334,0.2691501068539656
82.90000000000001,46.5260967291444,0.3505492027783551
83.90000000000001,46.67684866398196,0.2286993804680139
84.90000000000001,46.63871776052001,0.07976123950262798
85.90000000000001,46.52696086904686,0.2819656707757377
86.90000000000001,46.54988240179173,0.1221044853174114
87.90000000000001,46.26197782652394,0.04292430507064487
88.90000000000001,46.24650271975395,0.1167671117639474
89.90000000000001,46.10434476329471,0.01398148944789192
90.90000000000001,46.08651739953308,0.06249964241020266
91.90000000000001,44.62084151046912,0.07859502899226732
92.90000000000001,42.09964197448785,0.02597225155055811
93.90000000000001,38.71886065080992,0.02622026961924692
94.90000000000001,35.33169213161975,0.4068409634820654
95.90000000000001,31.18374347107109,0.4239297968139618
96.90000000000001,27.64255480703227,0.3266707369610363
97.90000000000001,24.17807835067849,0.1802668985137597
98.90000000000001,19.97720667904192,0.4886720708203873
99.90000000000001,14.36924810433005,0.337420541789345
100.9,9.302587794646689,0.6083489679202813
101.9,5.723137312525624,1.352651752947619
102.9,5.037664071401943,0.3770582692455998
103.9,6.355048189215868,0.2434822787791463
104.9,9.240743076490457,1.06938754230069
105.9,10.16455588960083,0.2373789284901017
106.9,10.55024320095331,0.8767824615907149
107.9,10.18787763741851,0.9287604083196013
108.9,10.34933975385062,0.7492062301545337
109.9,10.32110196677303,0.3710532021879935
110.9,10.24751565895885,0.5769279116422232
111.9,10.19865043115506,0.3773938358346016

